UncertainSAM: Fast and Efficient Uncertainty Quantification of the Segment Anything Model

The introduction of the Segment Anything Model (SAM) has paved the way for numerous semantic segmentation applications. For several tasks, quantifying the uncertainty of SAM is of particular interest. However, the ambiguous nature of the class-agnostic foundation model SAM challenges current uncertainty quantification (UQ) approaches. This paper presents a theoretically motivated uncertainty quantification model based on a Bayesian entropy formulation jointly respecting aleatoric, epistemic, and the newly introduced task uncertainty. We use this formulation to train USAM, a lightweight post-hoc UQ method. Our model traces the root of uncertainty back to under-parameterised models, insufficient prompts or image ambiguities. Our proposed deterministic USAM demonstrates superior predictive capabilities on the SA-V, MOSE, ADE20k, DAVIS, and COCO datasets, offering a computationally cheap and easy-to-use UQ alternative that can support user-prompting, enhance semi-supervised pipelines, or balance the tradeoff between accuracy and cost efficiency.

==> figures/appendix_samples/regressed_diff_dense_1000_3/tiny.txt <==
diff_unsupervised: tensor([0.8609])
iou_base_plus: tensor([0.7840])
iou_small: tensor([0.7295])
mean_diff_dense: tensor([0.5848])
mean_iou_large: tensor([0.8144])
iou_tiny: tensor([0.6979])
iou_large: tensor([0.8173])
mean_iou_unsupervised: tensor([0.2732])
diff_large_tiny: tensor([0.5492])
iou_dense_prompt: tensor([0.8464])
unsupervised_iou: tensor([0.2539])
mean_diff_large_tiny: tensor([0.5487])
diff_dense: tensor([0.5837])
mean_iou_tiny: tensor([0.6908])
mean_iou_dense_prompt: tensor([0.8487])
mean_diff_unsupervised: tensor([0.8484])


==> figures/appendix_samples/regressed_diff_dense_1050_2/tiny.txt <==
diff_unsupervised: tensor([0.8930])
iou_base_plus: tensor([0.6459])
iou_small: tensor([0.5542])
mean_diff_dense: tensor([0.5495])
mean_iou_large: tensor([0.6763])
iou_tiny: tensor([0.5273])
iou_large: tensor([0.6770])
mean_iou_unsupervised: tensor([0.1422])
diff_large_tiny: tensor([0.5703])
iou_dense_prompt: tensor([0.6408])
unsupervised_iou: tensor([0.1561])
mean_diff_large_tiny: tensor([0.5702])
diff_dense: tensor([0.5501])
mean_iou_tiny: tensor([0.5361])
mean_iou_dense_prompt: tensor([0.6382])
mean_diff_unsupervised: tensor([0.8946])


==> figures/appendix_samples/regressed_diff_dense_1150_1/tiny.txt <==
diff_unsupervised: tensor([0.5118])
iou_base_plus: tensor([0.9019])
iou_small: tensor([0.8688])
mean_diff_dense: tensor([0.5427])
mean_iou_large: tensor([0.9123])
iou_tiny: tensor([0.8714])
iou_large: tensor([0.9124])
mean_iou_unsupervised: tensor([0.8673])
diff_large_tiny: tensor([0.5559])
iou_dense_prompt: tensor([0.8992])
unsupervised_iou: tensor([0.8644])
mean_diff_large_tiny: tensor([0.5565])
diff_dense: tensor([0.5433])
mean_iou_tiny: tensor([0.8712])
mean_iou_dense_prompt: tensor([0.9001])
mean_diff_unsupervised: tensor([0.5124])


==> figures/appendix_samples/regressed_diff_dense_1250_1/tiny.txt <==
diff_unsupervised: tensor([0.9567])
iou_base_plus: tensor([0.9040])
iou_small: tensor([0.8842])
mean_diff_dense: tensor([0.5385])
mean_iou_large: tensor([0.9152])
iou_tiny: tensor([0.8716])
iou_large: tensor([0.9151])
mean_iou_unsupervised: tensor([0.0953])
diff_large_tiny: tensor([0.5369])
iou_dense_prompt: tensor([0.9151])
unsupervised_iou: tensor([0.0907])
mean_diff_large_tiny: tensor([0.5366])
diff_dense: tensor([0.5394])
mean_iou_tiny: tensor([0.8733])
mean_iou_dense_prompt: tensor([0.9133])
mean_diff_unsupervised: tensor([0.9571])


==> figures/appendix_samples/regressed_diff_dense_1350_3/tiny.txt <==
diff_unsupervised: tensor([0.6587])
iou_base_plus: tensor([0.8219])
iou_small: tensor([0.7666])
mean_diff_dense: tensor([0.5759])
mean_iou_large: tensor([0.8424])
iou_tiny: tensor([0.7753])
iou_large: tensor([0.8418])
mean_iou_unsupervised: tensor([0.6721])
diff_large_tiny: tensor([0.5591])
iou_dense_prompt: tensor([0.8525])
unsupervised_iou: tensor([0.6869])
mean_diff_large_tiny: tensor([0.5592])
diff_dense: tensor([0.5757])
mean_iou_tiny: tensor([0.7790])
mean_iou_dense_prompt: tensor([0.8515])
mean_diff_unsupervised: tensor([0.6657])


==> figures/appendix_samples/regressed_diff_dense_1450_1/tiny.txt <==
diff_unsupervised: tensor([0.5728])
iou_base_plus: tensor([0.8983])
iou_small: tensor([0.8705])
mean_diff_dense: tensor([0.5310])
mean_iou_large: tensor([0.9111])
iou_tiny: tensor([0.8743])
iou_large: tensor([0.9098])
mean_iou_unsupervised: tensor([0.7870])
diff_large_tiny: tensor([0.5453])
iou_dense_prompt: tensor([0.8972])
unsupervised_iou: tensor([0.8112])
mean_diff_large_tiny: tensor([0.5455])
diff_dense: tensor([0.5324])
mean_iou_tiny: tensor([0.8735])
mean_iou_dense_prompt: tensor([0.8983])
mean_diff_unsupervised: tensor([0.5788])


==> figures/appendix_samples/regressed_diff_dense_150_1/tiny.txt <==
diff_unsupervised: tensor([0.9444])
iou_base_plus: tensor([0.7453])
iou_small: tensor([0.6255])
mean_diff_dense: tensor([0.6197])
mean_iou_large: tensor([0.7878])
iou_tiny: tensor([0.5975])
iou_large: tensor([0.7867])
mean_iou_unsupervised: tensor([0.0827])
diff_large_tiny: tensor([0.5735])
iou_dense_prompt: tensor([0.8047])
unsupervised_iou: tensor([0.0790])
mean_diff_large_tiny: tensor([0.5744])
diff_dense: tensor([0.6209])
mean_iou_tiny: tensor([0.5997])
mean_iou_dense_prompt: tensor([0.8022])
mean_diff_unsupervised: tensor([0.9439])


==> figures/appendix_samples/regressed_diff_dense_152_1/tiny.txt <==
diff_unsupervised: tensor([0.9406])
iou_base_plus: tensor([0.7350])
iou_small: tensor([0.6155])
mean_diff_dense: tensor([0.6193])
mean_iou_large: tensor([0.7804])
iou_tiny: tensor([0.5860])
iou_large: tensor([0.7787])
mean_iou_unsupervised: tensor([0.0876])
diff_large_tiny: tensor([0.5757])
iou_dense_prompt: tensor([0.7937])
unsupervised_iou: tensor([0.0829])
mean_diff_large_tiny: tensor([0.5767])
diff_dense: tensor([0.6207])
mean_iou_tiny: tensor([0.5878])
mean_iou_dense_prompt: tensor([0.7903])
mean_diff_unsupervised: tensor([0.9405])


==> figures/appendix_samples/regressed_diff_dense_153_1/tiny.txt <==
diff_unsupervised: tensor([0.9672])
iou_base_plus: tensor([0.7927])
iou_small: tensor([0.7501])
mean_diff_dense: tensor([0.6210])
mean_iou_large: tensor([0.8279])
iou_tiny: tensor([0.7398])
iou_large: tensor([0.8290])
mean_iou_unsupervised: tensor([0.0484])
diff_large_tiny: tensor([0.5622])
iou_dense_prompt: tensor([0.8805])
unsupervised_iou: tensor([0.0426])
mean_diff_large_tiny: tensor([0.5611])
diff_dense: tensor([0.6206])
mean_iou_tiny: tensor([0.7369])
mean_iou_dense_prompt: tensor([0.8819])
mean_diff_unsupervised: tensor([0.9675])


==> figures/appendix_samples/regressed_diff_dense_154_1/tiny.txt <==
diff_unsupervised: tensor([0.6536])
iou_base_plus: tensor([0.9370])
iou_small: tensor([0.9202])
mean_diff_dense: tensor([0.5039])
mean_iou_large: tensor([0.9442])
iou_tiny: tensor([0.9084])
iou_large: tensor([0.9441])
mean_iou_unsupervised: tensor([0.7055])
diff_large_tiny: tensor([0.5284])
iou_dense_prompt: tensor([0.9232])
unsupervised_iou: tensor([0.7157])
mean_diff_large_tiny: tensor([0.5278])
diff_dense: tensor([0.5019])
mean_iou_tiny: tensor([0.9093])
mean_iou_dense_prompt: tensor([0.9242])
mean_diff_unsupervised: tensor([0.6410])


==> figures/appendix_samples/regressed_diff_dense_1550_3/tiny.txt <==
diff_unsupervised: tensor([0.8607])
iou_base_plus: tensor([0.7156])
iou_small: tensor([0.6992])
mean_diff_dense: tensor([0.5863])
mean_iou_large: tensor([0.7545])
iou_tiny: tensor([0.6619])
iou_large: tensor([0.7518])
mean_iou_unsupervised: tensor([0.2684])
diff_large_tiny: tensor([0.5557])
iou_dense_prompt: tensor([0.7891])
unsupervised_iou: tensor([0.2379])
mean_diff_large_tiny: tensor([0.5557])
diff_dense: tensor([0.5852])
mean_iou_tiny: tensor([0.6607])
mean_iou_dense_prompt: tensor([0.7943])
mean_diff_unsupervised: tensor([0.8549])


==> figures/appendix_samples/regressed_diff_dense_155_1/tiny.txt <==
diff_unsupervised: tensor([0.9545])
iou_base_plus: tensor([0.8110])
iou_small: tensor([0.7389])
mean_diff_dense: tensor([0.6210])
mean_iou_large: tensor([0.8358])
iou_tiny: tensor([0.7473])
iou_large: tensor([0.8360])
mean_iou_unsupervised: tensor([0.0508])
diff_large_tiny: tensor([0.5623])
iou_dense_prompt: tensor([0.8772])
unsupervised_iou: tensor([0.0484])
mean_diff_large_tiny: tensor([0.5624])
diff_dense: tensor([0.6205])
mean_iou_tiny: tensor([0.7459])
mean_iou_dense_prompt: tensor([0.8763])
mean_diff_unsupervised: tensor([0.9588])


==> figures/appendix_samples/regressed_diff_dense_156_3/tiny.txt <==
diff_unsupervised: tensor([0.6969])
iou_base_plus: tensor([0.8522])
iou_small: tensor([0.8289])
mean_diff_dense: tensor([0.5126])
mean_iou_large: tensor([0.8517])
iou_tiny: tensor([0.8103])
iou_large: tensor([0.8494])
mean_iou_unsupervised: tensor([0.6538])
diff_large_tiny: tensor([0.5272])
iou_dense_prompt: tensor([0.8152])
unsupervised_iou: tensor([0.6404])
mean_diff_large_tiny: tensor([0.5280])
diff_dense: tensor([0.5104])
mean_iou_tiny: tensor([0.8093])
mean_iou_dense_prompt: tensor([0.8132])
mean_diff_unsupervised: tensor([0.7072])


==> figures/appendix_samples/regressed_diff_dense_157_1/tiny.txt <==
diff_unsupervised: tensor([0.5479])
iou_base_plus: tensor([0.8962])
iou_small: tensor([0.8694])
mean_diff_dense: tensor([0.5291])
mean_iou_large: tensor([0.9065])
iou_tiny: tensor([0.8447])
iou_large: tensor([0.9059])
mean_iou_unsupervised: tensor([0.7474])
diff_large_tiny: tensor([0.5501])
iou_dense_prompt: tensor([0.8812])
unsupervised_iou: tensor([0.7398])
mean_diff_large_tiny: tensor([0.5497])
diff_dense: tensor([0.5302])
mean_iou_tiny: tensor([0.8457])
mean_iou_dense_prompt: tensor([0.8831])
mean_diff_unsupervised: tensor([0.5721])


==> figures/appendix_samples/regressed_diff_dense_158_1/tiny.txt <==
diff_unsupervised: tensor([0.5200])
iou_base_plus: tensor([0.7096])
iou_small: tensor([0.6347])
mean_diff_dense: tensor([0.6203])
mean_iou_large: tensor([0.7147])
iou_tiny: tensor([0.6063])
iou_large: tensor([0.7211])
mean_iou_unsupervised: tensor([0.6208])
diff_large_tiny: tensor([0.5803])
iou_dense_prompt: tensor([0.7658])
unsupervised_iou: tensor([0.6474])
mean_diff_large_tiny: tensor([0.5797])
diff_dense: tensor([0.6203])
mean_iou_tiny: tensor([0.6084])
mean_iou_dense_prompt: tensor([0.7620])
mean_diff_unsupervised: tensor([0.5184])


==> figures/appendix_samples/regressed_diff_dense_159_1/tiny.txt <==
diff_unsupervised: tensor([0.5992])
iou_base_plus: tensor([0.5943])
iou_small: tensor([0.5086])
mean_diff_dense: tensor([0.6222])
mean_iou_large: tensor([0.6517])
iou_tiny: tensor([0.4961])
iou_large: tensor([0.6448])
mean_iou_unsupervised: tensor([0.3696])
diff_large_tiny: tensor([0.5861])
iou_dense_prompt: tensor([0.6908])
unsupervised_iou: tensor([0.3982])
mean_diff_large_tiny: tensor([0.5860])
diff_dense: tensor([0.6203])
mean_iou_tiny: tensor([0.4857])
mean_iou_dense_prompt: tensor([0.6948])
mean_diff_unsupervised: tensor([0.5838])


==> figures/appendix_samples/regressed_diff_dense_1600_1/tiny.txt <==
diff_unsupervised: tensor([0.8746])
iou_base_plus: tensor([0.7267])
iou_small: tensor([0.6564])
mean_diff_dense: tensor([0.6003])
mean_iou_large: tensor([0.7538])
iou_tiny: tensor([0.6605])
iou_large: tensor([0.7557])
mean_iou_unsupervised: tensor([0.1224])
diff_large_tiny: tensor([0.5594])
iou_dense_prompt: tensor([0.8086])
unsupervised_iou: tensor([0.1303])
mean_diff_large_tiny: tensor([0.5589])
diff_dense: tensor([0.5995])
mean_iou_tiny: tensor([0.6667])
mean_iou_dense_prompt: tensor([0.8107])
mean_diff_unsupervised: tensor([0.8800])


==> figures/appendix_samples/regressed_diff_dense_160_1/tiny.txt <==
diff_unsupervised: tensor([0.9245])
iou_base_plus: tensor([0.7791])
iou_small: tensor([0.6832])
mean_diff_dense: tensor([0.6196])
mean_iou_large: tensor([0.8120])
iou_tiny: tensor([0.7115])
iou_large: tensor([0.8132])
mean_iou_unsupervised: tensor([0.1033])
diff_large_tiny: tensor([0.5696])
iou_dense_prompt: tensor([0.8509])
unsupervised_iou: tensor([0.0990])
mean_diff_large_tiny: tensor([0.5702])
diff_dense: tensor([0.6202])
mean_iou_tiny: tensor([0.7078])
mean_iou_dense_prompt: tensor([0.8506])
mean_diff_unsupervised: tensor([0.9229])


==> figures/appendix_samples/regressed_diff_dense_161_3/tiny.txt <==
diff_unsupervised: tensor([0.7016])
iou_base_plus: tensor([0.7268])
iou_small: tensor([0.6284])
mean_diff_dense: tensor([0.6278])
mean_iou_large: tensor([0.7536])
iou_tiny: tensor([0.6156])
iou_large: tensor([0.7523])
mean_iou_unsupervised: tensor([0.3941])
diff_large_tiny: tensor([0.5781])
iou_dense_prompt: tensor([0.7961])
unsupervised_iou: tensor([0.4109])
mean_diff_large_tiny: tensor([0.5775])
diff_dense: tensor([0.6297])
mean_iou_tiny: tensor([0.6234])
mean_iou_dense_prompt: tensor([0.7960])
mean_diff_unsupervised: tensor([0.6952])


==> figures/appendix_samples/regressed_diff_dense_163_3/tiny.txt <==
diff_unsupervised: tensor([0.8414])
iou_base_plus: tensor([0.7347])
iou_small: tensor([0.6490])
mean_diff_dense: tensor([0.6214])
mean_iou_large: tensor([0.7716])
iou_tiny: tensor([0.6356])
iou_large: tensor([0.7713])
mean_iou_unsupervised: tensor([0.2203])
diff_large_tiny: tensor([0.5720])
iou_dense_prompt: tensor([0.8208])
unsupervised_iou: tensor([0.2321])
mean_diff_large_tiny: tensor([0.5724])
diff_dense: tensor([0.6224])
mean_iou_tiny: tensor([0.6387])
mean_iou_dense_prompt: tensor([0.8250])
mean_diff_unsupervised: tensor([0.8340])


==> figures/appendix_samples/regressed_diff_dense_164_1/tiny.txt <==
diff_unsupervised: tensor([0.7942])
iou_base_plus: tensor([0.7671])
iou_small: tensor([0.6810])
mean_diff_dense: tensor([0.6209])
mean_iou_large: tensor([0.7967])
iou_tiny: tensor([0.6907])
iou_large: tensor([0.7977])
mean_iou_unsupervised: tensor([0.3423])
diff_large_tiny: tensor([0.5699])
iou_dense_prompt: tensor([0.8377])
unsupervised_iou: tensor([0.3507])
mean_diff_large_tiny: tensor([0.5706])
diff_dense: tensor([0.6197])
mean_iou_tiny: tensor([0.6834])
mean_iou_dense_prompt: tensor([0.8378])
mean_diff_unsupervised: tensor([0.7840])


==> figures/appendix_samples/regressed_diff_dense_1650_1/tiny.txt <==
diff_unsupervised: tensor([0.7990])
iou_base_plus: tensor([0.9215])
iou_small: tensor([0.8917])
mean_diff_dense: tensor([0.5266])
mean_iou_large: tensor([0.9301])
iou_tiny: tensor([0.8922])
iou_large: tensor([0.9302])
mean_iou_unsupervised: tensor([0.5073])
diff_large_tiny: tensor([0.5317])
iou_dense_prompt: tensor([0.9322])
unsupervised_iou: tensor([0.5251])
mean_diff_large_tiny: tensor([0.5314])
diff_dense: tensor([0.5263])
mean_iou_tiny: tensor([0.8886])
mean_iou_dense_prompt: tensor([0.9313])
mean_diff_unsupervised: tensor([0.8058])


==> figures/appendix_samples/regressed_diff_dense_165_1/tiny.txt <==
diff_unsupervised: tensor([0.5861])
iou_base_plus: tensor([0.9303])
iou_small: tensor([0.9110])
mean_diff_dense: tensor([0.5060])
mean_iou_large: tensor([0.9385])
iou_tiny: tensor([0.8949])
iou_large: tensor([0.9387])
mean_iou_unsupervised: tensor([0.7767])
diff_large_tiny: tensor([0.5305])
iou_dense_prompt: tensor([0.9179])
unsupervised_iou: tensor([0.7911])
mean_diff_large_tiny: tensor([0.5302])
diff_dense: tensor([0.5040])
mean_iou_tiny: tensor([0.8971])
mean_iou_dense_prompt: tensor([0.9184])
mean_diff_unsupervised: tensor([0.5724])


==> figures/appendix_samples/regressed_diff_dense_166_2/tiny.txt <==
diff_unsupervised: tensor([0.9232])
iou_base_plus: tensor([0.8936])
iou_small: tensor([0.8712])
mean_diff_dense: tensor([0.5297])
mean_iou_large: tensor([0.9039])
iou_tiny: tensor([0.8467])
iou_large: tensor([0.9061])
mean_iou_unsupervised: tensor([0.1478])
diff_large_tiny: tensor([0.5385])
iou_dense_prompt: tensor([0.8874])
unsupervised_iou: tensor([0.1584])
mean_diff_large_tiny: tensor([0.5381])
diff_dense: tensor([0.5302])
mean_iou_tiny: tensor([0.8459])
mean_iou_dense_prompt: tensor([0.8869])
mean_diff_unsupervised: tensor([0.9260])


==> figures/appendix_samples/regressed_diff_dense_167_1/tiny.txt <==
diff_unsupervised: tensor([0.7644])
iou_base_plus: tensor([0.9024])
iou_small: tensor([0.8693])
mean_diff_dense: tensor([0.5487])
mean_iou_large: tensor([0.9147])
iou_tiny: tensor([0.8567])
iou_large: tensor([0.9137])
mean_iou_unsupervised: tensor([0.5437])
diff_large_tiny: tensor([0.5486])
iou_dense_prompt: tensor([0.8999])
unsupervised_iou: tensor([0.5771])
mean_diff_large_tiny: tensor([0.5496])
diff_dense: tensor([0.5487])
mean_iou_tiny: tensor([0.8560])
mean_iou_dense_prompt: tensor([0.9010])
mean_diff_unsupervised: tensor([0.7481])


==> figures/appendix_samples/regressed_diff_dense_168_1/tiny.txt <==
diff_unsupervised: tensor([0.9362])
iou_base_plus: tensor([0.7411])
iou_small: tensor([0.6196])
mean_diff_dense: tensor([0.6178])
mean_iou_large: tensor([0.7862])
iou_tiny: tensor([0.5923])
iou_large: tensor([0.7849])
mean_iou_unsupervised: tensor([0.0988])
diff_large_tiny: tensor([0.5747])
iou_dense_prompt: tensor([0.8049])
unsupervised_iou: tensor([0.0932])
mean_diff_large_tiny: tensor([0.5758])
diff_dense: tensor([0.6192])
mean_iou_tiny: tensor([0.5979])
mean_iou_dense_prompt: tensor([0.8012])
mean_diff_unsupervised: tensor([0.9328])


==> figures/appendix_samples/regressed_diff_dense_169_1/tiny.txt <==
diff_unsupervised: tensor([0.6188])
iou_base_plus: tensor([0.7668])
iou_small: tensor([0.6585])
mean_diff_dense: tensor([0.6161])
mean_iou_large: tensor([0.7908])
iou_tiny: tensor([0.6415])
iou_large: tensor([0.7931])
mean_iou_unsupervised: tensor([0.4593])
diff_large_tiny: tensor([0.5730])
iou_dense_prompt: tensor([0.8215])
unsupervised_iou: tensor([0.4614])
mean_diff_large_tiny: tensor([0.5736])
diff_dense: tensor([0.6191])
mean_iou_tiny: tensor([0.6402])
mean_iou_dense_prompt: tensor([0.8170])
mean_diff_unsupervised: tensor([0.6064])


==> figures/appendix_samples/regressed_diff_dense_1700_1/tiny.txt <==
diff_unsupervised: tensor([0.6492])
iou_base_plus: tensor([0.8855])
iou_small: tensor([0.8545])
mean_diff_dense: tensor([0.5236])
mean_iou_large: tensor([0.9015])
iou_tiny: tensor([0.8405])
iou_large: tensor([0.8999])
mean_iou_unsupervised: tensor([0.7229])
diff_large_tiny: tensor([0.5554])
iou_dense_prompt: tensor([0.8683])
unsupervised_iou: tensor([0.7123])
mean_diff_large_tiny: tensor([0.5552])
diff_dense: tensor([0.5247])
mean_iou_tiny: tensor([0.8444])
mean_iou_dense_prompt: tensor([0.8692])
mean_diff_unsupervised: tensor([0.6361])


==> figures/appendix_samples/regressed_diff_dense_1750_1/tiny.txt <==
diff_unsupervised: tensor([0.5039])
iou_base_plus: tensor([0.8913])
iou_small: tensor([0.8750])
mean_diff_dense: tensor([0.5235])
mean_iou_large: tensor([0.9049])
iou_tiny: tensor([0.8646])
iou_large: tensor([0.9027])
mean_iou_unsupervised: tensor([0.8925])
diff_large_tiny: tensor([0.5473])
iou_dense_prompt: tensor([0.8844])
unsupervised_iou: tensor([0.8994])
mean_diff_large_tiny: tensor([0.5473])
diff_dense: tensor([0.5231])
mean_iou_tiny: tensor([0.8642])
mean_iou_dense_prompt: tensor([0.8849])
mean_diff_unsupervised: tensor([0.5038])


==> figures/appendix_samples/regressed_diff_dense_1800_1/tiny.txt <==
diff_unsupervised: tensor([0.5080])
iou_base_plus: tensor([0.9283])
iou_small: tensor([0.9003])
mean_diff_dense: tensor([0.5209])
mean_iou_large: tensor([0.9241])
iou_tiny: tensor([0.9076])
iou_large: tensor([0.9228])
mean_iou_unsupervised: tensor([0.9057])
diff_large_tiny: tensor([0.5328])
iou_dense_prompt: tensor([0.9146])
unsupervised_iou: tensor([0.9136])
mean_diff_large_tiny: tensor([0.5325])
diff_dense: tensor([0.5212])
mean_iou_tiny: tensor([0.9057])
mean_iou_dense_prompt: tensor([0.9148])
mean_diff_unsupervised: tensor([0.5051])


==> figures/appendix_samples/regressed_diff_dense_1850_1/tiny.txt <==
diff_unsupervised: tensor([0.9263])
iou_base_plus: tensor([0.9134])
iou_small: tensor([0.8964])
mean_diff_dense: tensor([0.5337])
mean_iou_large: tensor([0.9268])
iou_tiny: tensor([0.8854])
iou_large: tensor([0.9268])
mean_iou_unsupervised: tensor([0.0693])
diff_large_tiny: tensor([0.5416])
iou_dense_prompt: tensor([0.9154])
unsupervised_iou: tensor([0.0680])
mean_diff_large_tiny: tensor([0.5417])
diff_dense: tensor([0.5317])
mean_iou_tiny: tensor([0.8835])
mean_iou_dense_prompt: tensor([0.9148])
mean_diff_unsupervised: tensor([0.9313])


==> figures/appendix_samples/regressed_diff_dense_1950_1/tiny.txt <==
diff_unsupervised: tensor([0.9445])
iou_base_plus: tensor([0.9520])
iou_small: tensor([0.9351])
mean_diff_dense: tensor([0.5174])
mean_iou_large: tensor([0.9582])
iou_tiny: tensor([0.9362])
iou_large: tensor([0.9585])
mean_iou_unsupervised: tensor([0.1137])
diff_large_tiny: tensor([0.5244])
iou_dense_prompt: tensor([0.9514])
unsupervised_iou: tensor([0.1139])
mean_diff_large_tiny: tensor([0.5234])
diff_dense: tensor([0.5171])
mean_iou_tiny: tensor([0.9356])
mean_iou_dense_prompt: tensor([0.9514])
mean_diff_unsupervised: tensor([0.9450])


==> figures/appendix_samples/regressed_diff_dense_200_2/tiny.txt <==
diff_unsupervised: tensor([0.9579])
iou_base_plus: tensor([0.8130])
iou_small: tensor([0.7173])
mean_diff_dense: tensor([0.6160])
mean_iou_large: tensor([0.8382])
iou_tiny: tensor([0.7099])
iou_large: tensor([0.8399])
mean_iou_unsupervised: tensor([0.0854])
diff_large_tiny: tensor([0.5617])
iou_dense_prompt: tensor([0.8731])
unsupervised_iou: tensor([0.0775])
mean_diff_large_tiny: tensor([0.5621])
diff_dense: tensor([0.6144])
mean_iou_tiny: tensor([0.7133])
mean_iou_dense_prompt: tensor([0.8699])
mean_diff_unsupervised: tensor([0.9618])


==> figures/appendix_samples/regressed_diff_dense_2050_1/tiny.txt <==
diff_unsupervised: tensor([0.5412])
iou_base_plus: tensor([0.9416])
iou_small: tensor([0.9214])
mean_diff_dense: tensor([0.5086])
mean_iou_large: tensor([0.9504])
iou_tiny: tensor([0.9173])
iou_large: tensor([0.9502])
mean_iou_unsupervised: tensor([0.9127])
diff_large_tiny: tensor([0.5303])
iou_dense_prompt: tensor([0.9303])
unsupervised_iou: tensor([0.8999])
mean_diff_large_tiny: tensor([0.5309])
diff_dense: tensor([0.5079])
mean_iou_tiny: tensor([0.9172])
mean_iou_dense_prompt: tensor([0.9297])
mean_diff_unsupervised: tensor([0.5397])


==> figures/appendix_samples/regressed_diff_dense_2150_1/tiny.txt <==
diff_unsupervised: tensor([0.8059])
iou_base_plus: tensor([0.9300])
iou_small: tensor([0.9132])
mean_diff_dense: tensor([0.5131])
mean_iou_large: tensor([0.9387])
iou_tiny: tensor([0.8967])
iou_large: tensor([0.9400])
mean_iou_unsupervised: tensor([0.5303])
diff_large_tiny: tensor([0.5242])
iou_dense_prompt: tensor([0.9228])
unsupervised_iou: tensor([0.5238])
mean_diff_large_tiny: tensor([0.5242])
diff_dense: tensor([0.5119])
mean_iou_tiny: tensor([0.8974])
mean_iou_dense_prompt: tensor([0.9227])
mean_diff_unsupervised: tensor([0.7996])


==> figures/appendix_samples/regressed_diff_dense_2250_3/tiny.txt <==
diff_unsupervised: tensor([0.5713])
iou_base_plus: tensor([0.9413])
iou_small: tensor([0.9251])
mean_diff_dense: tensor([0.5040])
mean_iou_large: tensor([0.9501])
iou_tiny: tensor([0.9210])
iou_large: tensor([0.9496])
mean_iou_unsupervised: tensor([0.9018])
diff_large_tiny: tensor([0.5292])
iou_dense_prompt: tensor([0.9314])
unsupervised_iou: tensor([0.8995])
mean_diff_large_tiny: tensor([0.5299])
diff_dense: tensor([0.5036])
mean_iou_tiny: tensor([0.9207])
mean_iou_dense_prompt: tensor([0.9306])
mean_diff_unsupervised: tensor([0.5656])


==> figures/appendix_samples/regressed_diff_dense_2350_3/tiny.txt <==
diff_unsupervised: tensor([0.8726])
iou_base_plus: tensor([0.7859])
iou_small: tensor([0.7286])
mean_diff_dense: tensor([0.5864])
mean_iou_large: tensor([0.8128])
iou_tiny: tensor([0.7005])
iou_large: tensor([0.8129])
mean_iou_unsupervised: tensor([0.2616])
diff_large_tiny: tensor([0.5471])
iou_dense_prompt: tensor([0.8430])
unsupervised_iou: tensor([0.2506])
mean_diff_large_tiny: tensor([0.5465])
diff_dense: tensor([0.5838])
mean_iou_tiny: tensor([0.7001])
mean_iou_dense_prompt: tensor([0.8442])
mean_diff_unsupervised: tensor([0.8623])


==> figures/appendix_samples/regressed_diff_dense_2450_2/tiny.txt <==
diff_unsupervised: tensor([0.7184])
iou_base_plus: tensor([0.7928])
iou_small: tensor([0.7729])
mean_diff_dense: tensor([0.5148])
mean_iou_large: tensor([0.7986])
iou_tiny: tensor([0.7379])
iou_large: tensor([0.7990])
mean_iou_unsupervised: tensor([0.5846])
diff_large_tiny: tensor([0.5415])
iou_dense_prompt: tensor([0.7759])
unsupervised_iou: tensor([0.5617])
mean_diff_large_tiny: tensor([0.5418])
diff_dense: tensor([0.5144])
mean_iou_tiny: tensor([0.7352])
mean_iou_dense_prompt: tensor([0.7732])
mean_diff_unsupervised: tensor([0.7074])


==> figures/appendix_samples/regressed_diff_dense_250_3/tiny.txt <==
diff_unsupervised: tensor([0.7016])
iou_base_plus: tensor([0.7268])
iou_small: tensor([0.6284])
mean_diff_dense: tensor([0.6278])
mean_iou_large: tensor([0.7536])
iou_tiny: tensor([0.6156])
iou_large: tensor([0.7523])
mean_iou_unsupervised: tensor([0.3941])
diff_large_tiny: tensor([0.5781])
iou_dense_prompt: tensor([0.7961])
unsupervised_iou: tensor([0.4109])
mean_diff_large_tiny: tensor([0.5775])
diff_dense: tensor([0.6297])
mean_iou_tiny: tensor([0.6234])
mean_iou_dense_prompt: tensor([0.7960])
mean_diff_unsupervised: tensor([0.6952])


==> figures/appendix_samples/regressed_diff_dense_2550_2/tiny.txt <==
diff_unsupervised: tensor([0.6012])
iou_base_plus: tensor([0.9074])
iou_small: tensor([0.8784])
mean_diff_dense: tensor([0.5199])
mean_iou_large: tensor([0.9226])
iou_tiny: tensor([0.8733])
iou_large: tensor([0.9223])
mean_iou_unsupervised: tensor([0.8350])
diff_large_tiny: tensor([0.5417])
iou_dense_prompt: tensor([0.9021])
unsupervised_iou: tensor([0.8255])
mean_diff_large_tiny: tensor([0.5426])
diff_dense: tensor([0.5182])
mean_iou_tiny: tensor([0.8707])
mean_iou_dense_prompt: tensor([0.9005])
mean_diff_unsupervised: tensor([0.6040])


==> figures/appendix_samples/regressed_diff_dense_2650_1/tiny.txt <==
diff_unsupervised: tensor([0.5096])
iou_base_plus: tensor([0.9353])
iou_small: tensor([0.9207])
mean_diff_dense: tensor([0.5024])
mean_iou_large: tensor([0.9449])
iou_tiny: tensor([0.9156])
iou_large: tensor([0.9447])
mean_iou_unsupervised: tensor([0.9169])
diff_large_tiny: tensor([0.5316])
iou_dense_prompt: tensor([0.9232])
unsupervised_iou: tensor([0.9143])
mean_diff_large_tiny: tensor([0.5321])
diff_dense: tensor([0.5026])
mean_iou_tiny: tensor([0.9160])
mean_iou_dense_prompt: tensor([0.9229])
mean_diff_unsupervised: tensor([0.5108])


==> figures/appendix_samples/regressed_diff_dense_2850_1/tiny.txt <==
diff_unsupervised: tensor([0.5007])
iou_base_plus: tensor([0.9618])
iou_small: tensor([0.9570])
mean_diff_dense: tensor([0.5022])
mean_iou_large: tensor([0.9629])
iou_tiny: tensor([0.9566])
iou_large: tensor([0.9627])
mean_iou_unsupervised: tensor([0.9542])
diff_large_tiny: tensor([0.5171])
iou_dense_prompt: tensor([0.9565])
unsupervised_iou: tensor([0.9538])
mean_diff_large_tiny: tensor([0.5175])
diff_dense: tensor([0.5001])
mean_iou_tiny: tensor([0.9579])
mean_iou_dense_prompt: tensor([0.9556])
mean_diff_unsupervised: tensor([0.5008])


==> figures/appendix_samples/regressed_diff_dense_300_2/tiny.txt <==
diff_unsupervised: tensor([0.8361])
iou_base_plus: tensor([0.6702])
iou_small: tensor([0.5612])
mean_diff_dense: tensor([0.6118])
mean_iou_large: tensor([0.7180])
iou_tiny: tensor([0.5480])
iou_large: tensor([0.7160])
mean_iou_unsupervised: tensor([0.2168])
diff_large_tiny: tensor([0.5661])
iou_dense_prompt: tensor([0.7659])
unsupervised_iou: tensor([0.1894])
mean_diff_large_tiny: tensor([0.5660])
diff_dense: tensor([0.6140])
mean_iou_tiny: tensor([0.5538])
mean_iou_dense_prompt: tensor([0.7633])
mean_diff_unsupervised: tensor([0.8316])


==> figures/appendix_samples/regressed_diff_dense_350_2/tiny.txt <==
diff_unsupervised: tensor([0.9465])
iou_base_plus: tensor([0.7276])
iou_small: tensor([0.6746])
mean_diff_dense: tensor([0.6117])
mean_iou_large: tensor([0.7642])
iou_tiny: tensor([0.6436])
iou_large: tensor([0.7647])
mean_iou_unsupervised: tensor([0.0727])
diff_large_tiny: tensor([0.5618])
iou_dense_prompt: tensor([0.8020])
unsupervised_iou: tensor([0.0689])
mean_diff_large_tiny: tensor([0.5606])
diff_dense: tensor([0.6083])
mean_iou_tiny: tensor([0.6439])
mean_iou_dense_prompt: tensor([0.8067])
mean_diff_unsupervised: tensor([0.9452])


==> figures/appendix_samples/regressed_diff_dense_3850_3/tiny.txt <==
diff_unsupervised: tensor([0.8004])
iou_base_plus: tensor([0.6418])
iou_small: tensor([0.5713])
mean_diff_dense: tensor([0.5687])
mean_iou_large: tensor([0.6830])
iou_tiny: tensor([0.5119])
iou_large: tensor([0.6831])
mean_iou_unsupervised: tensor([0.2296])
diff_large_tiny: tensor([0.5929])
iou_dense_prompt: tensor([0.6469])
unsupervised_iou: tensor([0.2142])
mean_diff_large_tiny: tensor([0.5925])
diff_dense: tensor([0.5684])
mean_iou_tiny: tensor([0.5143])
mean_iou_dense_prompt: tensor([0.6466])
mean_diff_unsupervised: tensor([0.8092])


==> figures/appendix_samples/regressed_diff_dense_400_2/tiny.txt <==
diff_unsupervised: tensor([0.9021])
iou_base_plus: tensor([0.8219])
iou_small: tensor([0.7367])
mean_diff_dense: tensor([0.6088])
mean_iou_large: tensor([0.8491])
iou_tiny: tensor([0.7471])
iou_large: tensor([0.8489])
mean_iou_unsupervised: tensor([0.1433])
diff_large_tiny: tensor([0.5606])
iou_dense_prompt: tensor([0.8746])
unsupervised_iou: tensor([0.1412])
mean_diff_large_tiny: tensor([0.5614])
diff_dense: tensor([0.6050])
mean_iou_tiny: tensor([0.7433])
mean_iou_dense_prompt: tensor([0.8735])
mean_diff_unsupervised: tensor([0.9078])


==> figures/appendix_samples/regressed_diff_dense_450_3/tiny.txt <==
diff_unsupervised: tensor([0.9246])
iou_base_plus: tensor([0.8204])
iou_small: tensor([0.8126])
mean_diff_dense: tensor([0.5691])
mean_iou_large: tensor([0.8389])
iou_tiny: tensor([0.8087])
iou_large: tensor([0.8398])
mean_iou_unsupervised: tensor([0.0902])
diff_large_tiny: tensor([0.5530])
iou_dense_prompt: tensor([0.8682])
unsupervised_iou: tensor([0.0792])
mean_diff_large_tiny: tensor([0.5533])
diff_dense: tensor([0.5696])
mean_iou_tiny: tensor([0.8044])
mean_iou_dense_prompt: tensor([0.8669])
mean_diff_unsupervised: tensor([0.9295])


==> figures/appendix_samples/regressed_diff_dense_500_1/tiny.txt <==
diff_unsupervised: tensor([0.9650])
iou_base_plus: tensor([0.8917])
iou_small: tensor([0.8444])
mean_diff_dense: tensor([0.5863])
mean_iou_large: tensor([0.9069])
iou_tiny: tensor([0.8417])
iou_large: tensor([0.9088])
mean_iou_unsupervised: tensor([0.0491])
diff_large_tiny: tensor([0.5477])
iou_dense_prompt: tensor([0.9188])
unsupervised_iou: tensor([0.0452])
mean_diff_large_tiny: tensor([0.5476])
diff_dense: tensor([0.5853])
mean_iou_tiny: tensor([0.8417])
mean_iou_dense_prompt: tensor([0.9201])
mean_diff_unsupervised: tensor([0.9656])


==> figures/appendix_samples/regressed_diff_dense_550_1/tiny.txt <==
diff_unsupervised: tensor([0.7878])
iou_base_plus: tensor([0.8430])
iou_small: tensor([0.7580])
mean_diff_dense: tensor([0.5802])
mean_iou_large: tensor([0.8585])
iou_tiny: tensor([0.7705])
iou_large: tensor([0.8575])
mean_iou_unsupervised: tensor([0.4033])
diff_large_tiny: tensor([0.5660])
iou_dense_prompt: tensor([0.8549])
unsupervised_iou: tensor([0.4143])
mean_diff_large_tiny: tensor([0.5665])
diff_dense: tensor([0.5820])
mean_iou_tiny: tensor([0.7714])
mean_iou_dense_prompt: tensor([0.8538])
mean_diff_unsupervised: tensor([0.7799])


==> figures/appendix_samples/regressed_diff_dense_600_2/tiny.txt <==
diff_unsupervised: tensor([0.5822])
iou_base_plus: tensor([0.9030])
iou_small: tensor([0.8759])
mean_diff_dense: tensor([0.5165])
mean_iou_large: tensor([0.9161])
iou_tiny: tensor([0.8708])
iou_large: tensor([0.9129])
mean_iou_unsupervised: tensor([0.7860])
diff_large_tiny: tensor([0.5484])
iou_dense_prompt: tensor([0.8866])
unsupervised_iou: tensor([0.8059])
mean_diff_large_tiny: tensor([0.5484])
diff_dense: tensor([0.5192])
mean_iou_tiny: tensor([0.8746])
mean_iou_dense_prompt: tensor([0.8876])
mean_diff_unsupervised: tensor([0.5671])


==> figures/appendix_samples/regressed_diff_dense_650_1/tiny.txt <==
diff_unsupervised: tensor([0.9616])
iou_base_plus: tensor([0.8621])
iou_small: tensor([0.8165])
mean_diff_dense: tensor([0.5750])
mean_iou_large: tensor([0.8795])
iou_tiny: tensor([0.8181])
iou_large: tensor([0.8810])
mean_iou_unsupervised: tensor([0.0432])
diff_large_tiny: tensor([0.5532])
iou_dense_prompt: tensor([0.8897])
unsupervised_iou: tensor([0.0454])
mean_diff_large_tiny: tensor([0.5540])
diff_dense: tensor([0.5752])
mean_iou_tiny: tensor([0.8216])
mean_iou_dense_prompt: tensor([0.8897])
mean_diff_unsupervised: tensor([0.9607])


==> figures/appendix_samples/regressed_diff_dense_750_2/tiny.txt <==
diff_unsupervised: tensor([0.8917])
iou_base_plus: tensor([0.7804])
iou_small: tensor([0.7041])
mean_diff_dense: tensor([0.5919])
mean_iou_large: tensor([0.8130])
iou_tiny: tensor([0.6811])
iou_large: tensor([0.8151])
mean_iou_unsupervised: tensor([0.1627])
diff_large_tiny: tensor([0.5702])
iou_dense_prompt: tensor([0.8088])
unsupervised_iou: tensor([0.1551])
mean_diff_large_tiny: tensor([0.5704])
diff_dense: tensor([0.5902])
mean_iou_tiny: tensor([0.6873])
mean_iou_dense_prompt: tensor([0.8083])
mean_diff_unsupervised: tensor([0.8911])


==> figures/appendix_samples/regressed_diff_dense_800_1/tiny.txt <==
diff_unsupervised: tensor([0.7820])
iou_base_plus: tensor([0.8061])
iou_small: tensor([0.7769])
mean_diff_dense: tensor([0.5500])
mean_iou_large: tensor([0.8388])
iou_tiny: tensor([0.7406])
iou_large: tensor([0.8405])
mean_iou_unsupervised: tensor([0.4171])
diff_large_tiny: tensor([0.5653])
iou_dense_prompt: tensor([0.8052])
unsupervised_iou: tensor([0.4246])
mean_diff_large_tiny: tensor([0.5654])
diff_dense: tensor([0.5496])
mean_iou_tiny: tensor([0.7377])
mean_iou_dense_prompt: tensor([0.8026])
mean_diff_unsupervised: tensor([0.7819])


==> figures/appendix_samples/regressed_diff_dense_850_1/tiny.txt <==
diff_unsupervised: tensor([0.9286])
iou_base_plus: tensor([0.6433])
iou_small: tensor([0.4971])
mean_diff_dense: tensor([0.6460])
mean_iou_large: tensor([0.6820])
iou_tiny: tensor([0.5011])
iou_large: tensor([0.6828])
mean_iou_unsupervised: tensor([0.0648])
diff_large_tiny: tensor([0.5899])
iou_dense_prompt: tensor([0.7603])
unsupervised_iou: tensor([0.0649])
mean_diff_large_tiny: tensor([0.5908])
diff_dense: tensor([0.6454])
mean_iou_tiny: tensor([0.4845])
mean_iou_dense_prompt: tensor([0.7636])
mean_diff_unsupervised: tensor([0.9207])


==> figures/appendix_samples/regressed_diff_dense_900_1/tiny.txt <==
diff_unsupervised: tensor([0.9567])
iou_base_plus: tensor([0.9040])
iou_small: tensor([0.8842])
mean_diff_dense: tensor([0.5385])
mean_iou_large: tensor([0.9152])
iou_tiny: tensor([0.8716])
iou_large: tensor([0.9151])
mean_iou_unsupervised: tensor([0.0953])
diff_large_tiny: tensor([0.5369])
iou_dense_prompt: tensor([0.9151])
unsupervised_iou: tensor([0.0907])
mean_diff_large_tiny: tensor([0.5366])
diff_dense: tensor([0.5394])
mean_iou_tiny: tensor([0.8733])
mean_iou_dense_prompt: tensor([0.9133])
mean_diff_unsupervised: tensor([0.9571])


==> figures/appendix_samples/regressed_diff_dense_950_1/tiny.txt <==
diff_unsupervised: tensor([0.8369])
iou_base_plus: tensor([0.8280])
iou_small: tensor([0.7821])
mean_diff_dense: tensor([0.5525])
mean_iou_large: tensor([0.8555])
iou_tiny: tensor([0.7639])
iou_large: tensor([0.8540])
mean_iou_unsupervised: tensor([0.2988])
diff_large_tiny: tensor([0.5548])
iou_dense_prompt: tensor([0.8415])
unsupervised_iou: tensor([0.2693])
mean_diff_large_tiny: tensor([0.5554])
diff_dense: tensor([0.5542])
mean_iou_tiny: tensor([0.7669])
mean_iou_dense_prompt: tensor([0.8398])
mean_diff_unsupervised: tensor([0.8392])


==> figures/raw_data/dense-prompt-all-values.txt <==
ratio Oracle sam_score entropy h_all h_sample h_theta h_task h_augmentation h_prompt reg_iou_diff reg_unsupervised_diff reg_prompt_diff reg_mean_iou_diff reg_mean_unsupervised_diff reg_mean_prompt_diff diff_large_tiny mean_diff_large_tiny diff_unsupervised mean_diff_unsupervised diff_dense mean_diff_dense
0.0 0.7199459839404476 0.7199200325320927 0.7199383790404656 0.7199199761450867 0.719922599048999 0.7199436728150851 0.7199205918877472 0.7199414019350443 0.7199263321959618 0.7199317430684086 0.7199196383214224 0.7199296241882197 0.7199184327598035 0.7199197279076736 0.7199203840304523 0.719921957780161 0.719932588991538 0.7199203251249803 0.719920208929781 0.719933558057545 0.7199375248539049 
0.009974304423507309 0.7262862017533698 0.7211284938923505 0.7224759453669454 0.7201897681707495 0.7210566972724847 0.7223695857580339 0.7205605413032125 0.7218120282253079 0.7225436059664946 0.7224905038045634 0.7202536028971743 0.723800020037458 0.7210949445074276 0.7204494881089274 0.7228840133605854 0.7219215112609454 0.7212534778921762 0.7204244069974985 0.7205148387076875 0.7232269631230217 0.7224666091680697 
0.019948608847014618 0.7306227068991237 0.7219104732795301 0.7244441625657628 0.7205422221813511 0.7222454854471053 0.7241829495707995 0.7211517988235975 0.7233097281831726 0.7248218663086405 0.7246017593104 0.7208014242484082 0.7266191029929934 0.7220752365417694 0.7210440493377517 0.7250052931827483 0.7238135215510267 0.7225655967141248 0.7209757748533583 0.7211580947527748 0.7256927835267991 0.724363311021567 
0.029922913270521927 0.7341321955642882 0.7226521888275201 0.7262379653026855 0.7209218023293613 0.7233651259784205 0.7259285322538298 0.7217356082827147 0.7242204013766939 0.7267642005645119 0.7264825987003929 0.7214069230282112 0.7289500115597732 0.7229813570328729 0.721613874247854 0.7268148676487468 0.72546605610166 0.7236441587707229 0.721773745557587 0.7219224382846384 0.7277220365102844 0.7261660265162899 
0.039897217694029236 0.7371305724636675 0.7233853943599969 0.7279429438816609 0.7213338840049791 0.7244315637399618 0.7273205163460635 0.722271119998645 0.725260356423354 0.7284142890376913 0.7281315807016662 0.7219746538254534 0.7309930282701868 0.7239560961162351 0.7221977863672183 0.7286442751661789 0.7269908057020621 0.7247340736503958 0.7226115122884819 0.722588663631698 0.7297010080817061 0.7276779903499727 
0.049871522117536544 0.7397785006399247 0.7239057159896941 0.7292444159615327 0.721847427415568 0.7253248854937866 0.7287616475141525 0.7226761102324266 0.726119491952949 0.7300936851770207 0.7296172572978219 0.7226450175660385 0.7327716949880541 0.7247270407436557 0.7229209646155893 0.7302225786084948 0.7283368977431387 0.7258195161809485 0.7233321293821654 0.7233681304269977 0.7312842306464353 0.7289975080338823 
0.05984582654104385 0.7421521886744368 0.7243633926607567 0.7304221693832701 0.7223953199661458 0.7261879968774632 0.7298667823254162 0.7231524263228788 0.7268431550921132 0.7314931744294864 0.7309486307572018 0.7232365472804922 0.7343635400154052 0.7255179879434327 0.7234962571244534 0.7317615172035606 0.7295615661402108 0.7267276558387018 0.7241250410501358 0.7240964891010863 0.7328218345229568 0.7304300129483515 
0.06982013096455116 0.7442836420501907 0.7249730169156012 0.73162331760683 0.7228797784624658 0.727108295993336 0.7311818495490656 0.7237818338751254 0.7276191327379581 0.732937224376373 0.7322112578373273 0.7239980310545018 0.735799345602491 0.726261036851698 0.7241788835997814 0.7332423426016905 0.7307086596025048 0.7275699901952253 0.7246988279485822 0.7248536540564824 0.7343144331345147 0.731654549805959 
0.07979443538805847 0.7462188524146232 0.7255750462001378 0.7326835845581197 0.7234745372750047 0.7280071316338774 0.7324507215100546 0.7243793309468247 0.7283631519302824 0.734307433225977 0.7335528693765727 0.7245766384618278 0.7370475576357665 0.7270894078471679 0.7247532598707768 0.7343817441391589 0.7316908276078095 0.7283598176602033 0.7253397966659022 0.7253722820667727 0.735593859998019 0.7327781247814438 
0.08976873981156577 0.7479804855562419 0.7262186406896532 0.7337038499193299 0.7240383788537363 0.7290218861703688 0.7334395549957854 0.7248792742256036 0.7289731495344552 0.7357324158051465 0.7346178140380564 0.7251266268332913 0.7381762657289215 0.7278184029187407 0.7253022098312636 0.7356057383229713 0.732695106429674 0.729112985580315 0.7257531407935545 0.7260447766009174 0.7368069676042872 0.7339370426280449 
0.09974304423507309 0.7495856093268711 0.7269944173883083 0.7344910978913761 0.7247009883952087 0.7297493269865812 0.7344785083606289 0.7252754100735481 0.7294749177138348 0.7368463212375329 0.7355602598765635 0.7255925930100687 0.7392444846189783 0.728450601342574 0.7259227778265614 0.7367447392100231 0.7335965549644998 0.7297741854407764 0.7261570757990007 0.72643917574395 0.7378461488695593 0.7348990931285361 
0.10971734865858039 0.7510610458673089 0.7276983557079819 0.7350503246236898 0.7253334133300814 0.7305221133496644 0.7355262089726642 0.7257084165332461 0.7301150642396108 0.7378911096743375 0.7363621712259175 0.7260541097679065 0.7402405992276042 0.7291112096713074 0.7265526613867148 0.737593562233784 0.7344898032275542 0.7305758080601301 0.7265277688801066 0.7270493678948334 0.738848096313122 0.7358182152092598 
0.1196916530820877 0.7524156947079699 0.7283016430219831 0.7356520218734117 0.7260091689314622 0.7312363613680041 0.7365072848425773 0.7261371907069369 0.7306627644170397 0.738966799634795 0.7372152402481218 0.7265557764940012 0.7411909324404099 0.7297948806486124 0.726990297680094 0.738533818096511 0.735339790854771 0.7312342121681177 0.7269633014986583 0.7276096869190609 0.7398970499915756 0.7366582280612853 
0.129665957505595 0.7536510582285613 0.7289362030757054 0.7363991369046128 0.7265696128933449 0.7319010040959524 0.737296447546635 0.7264922252738106 0.7313211513727814 0.740036769139065 0.7378228284787596 0.7270515776133204 0.7419770255839605 0.7304273381990258 0.7275335971728885 0.7394023653887374 0.7360300280286121 0.7318623277065568 0.7273577876559479 0.7280827399660184 0.7406898738873358 0.7377019269163578 
0.1396402619291023 0.7547808093860756 0.7294659273750702 0.7369778877252616 0.7271149582549998 0.7325029968701277 0.7381159247100773 0.7268595622013533 0.7318867343686928 0.7409148848227819 0.7385820685944615 0.7275978728364001 0.7428050574471646 0.7310675869524478 0.7282434145219503 0.7401816929418498 0.7367367376593656 0.7324033464694562 0.7276886738965349 0.7285195037550306 0.7416289842963334 0.7384550120847271 
0.1496145663526096 0.7558161767904259 0.730144434992475 0.7376274139631787 0.7277244348654478 0.7332415460199408 0.7388206762917698 0.7274419814992238 0.7322754917366183 0.7418462846505093 0.7394038395025213 0.7279278447983727 0.7435948077551421 0.7316616498687462 0.7287130438622068 0.740926980064021 0.7374051301012418 0.7330272403720673 0.7283145470799074 0.7291067872667389 0.7423955035049062 0.7391781376284464 
0.15958887077611694 0.7567686390798305 0.7308697068680914 0.7381937782763813 0.7283768753900983 0.733805809525513 0.7394312453959009 0.727838158569912 0.7327218174388734 0.7425467930304198 0.7400201547494353 0.7285481989019118 0.7442604214830553 0.7322173618361444 0.72917061205349 0.7416343667170688 0.7381839736846101 0.7336687869428112 0.728736737041855 0.7295367208974349 0.7431313397209349 0.7400532106874466 
0.16956317519962424 0.7576511426935658 0.7316103417291547 0.7386975115535385 0.7288655471982746 0.7343077259081917 0.7402483753904786 0.7281902412939577 0.7331301076660983 0.7433540349524757 0.740634013287559 0.7290481249420233 0.7449602571669831 0.7327205413874086 0.7295483419925507 0.7423587093157131 0.7388582282411702 0.73438974309248 0.7291878834923515 0.7299367433932953 0.743824541592257 0.7408571084557304 
0.17953747962313155 0.7584647298819955 0.7322353530665978 0.739198276605036 0.7294503646781149 0.7348152681136476 0.7408583543469326 0.7285216273759267 0.733527509955017 0.7441266377422071 0.7413018847107251 0.7295276521830069 0.7455366238539107 0.7332464239839556 0.7301270504011492 0.7429639181489804 0.7395067241099169 0.7349651357166176 0.7296255175498094 0.7302746315385716 0.7444922908631294 0.7415935856962789 
0.18951178404663885 0.7592162091044632 0.7326540939115374 0.7397179563448678 0.7301124429320739 0.7353065381607476 0.741591974410848 0.7289492252885547 0.7341115066639398 0.7448035305611305 0.741815691674938 0.7300606768424953 0.7461076342079744 0.7337586706525964 0.7305719755437337 0.7434290948978219 0.740039219035469 0.7354755739348858 0.7298975458339894 0.7307308094024434 0.745073804851847 0.7422103224692591 
0.19948608847014618 0.7599148171574772 0.7332556848502899 0.7401587238261855 0.730771959887039 0.7358569947276721 0.7422344964754573 0.7293047861521519 0.7345882528931607 0.7453132858685061 0.742242340338099 0.7304766918510378 0.746680404923896 0.7342527012435264 0.731017150526895 0.7440973355813147 0.7406187689611404 0.7358811000923008 0.730460761135637 0.731100698855774 0.7457437165158509 0.7428147923478676 
0.20946039289365348 0.760561378525055 0.733781630612422 0.7406613850595931 0.7315488110764926 0.7364293993640612 0.7427414553171665 0.7297244075039735 0.7349349867057826 0.7459812386168745 0.7427947285542753 0.7310769869576792 0.7471043504298001 0.7347639938990825 0.7314210747180995 0.7446662812954974 0.7411017986588873 0.7363465451426338 0.7309997280574326 0.7315627613952264 0.7462474286960011 0.7434322800431745 
0.21943469731716078 0.7611580611882687 0.734191091239815 0.7410275457783737 0.7321261585500433 0.7369489574934693 0.7432001991382552 0.7300964475759699 0.7354416286984984 0.746490976820972 0.7431831788795441 0.731684013225616 0.7475221346944149 0.7351958190181167 0.7320036733610491 0.7452232987476264 0.7416623162918679 0.736851709354168 0.7315470647432712 0.7319334446306702 0.7467682783712157 0.7438902560253532 
0.22940900174066808 0.7617094086548624 0.7346341914108747 0.7414231713786943 0.7327338044663555 0.7375283864113864 0.7437509002946873 0.730434446741432 0.7358265958447888 0.7469552147225432 0.7437258876536007 0.7320390004504842 0.7479541982873519 0.7355825282824489 0.7324740695100838 0.7457176913392065 0.7421075812248188 0.7373171614890821 0.7320734821254627 0.7324215233753161 0.7472360508183518 0.7443285906688493 
0.2393833061641754 0.7622156635433073 0.7351547988423744 0.7417786916001592 0.7333796123873041 0.7380754813381957 0.7442235921824755 0.7307731553184956 0.7361216438131567 0.7473453264648269 0.7441258368785143 0.732512864988133 0.7485007529380403 0.7360894098127724 0.7330576140995068 0.7462531535422012 0.7426508731425171 0.7377406614486056 0.7325913220727645 0.7327462177865988 0.7477443678981734 0.744728760661366 
0.24935761058768272 0.7626833408570032 0.7356805280661682 0.7419676009767238 0.7340272951009054 0.738604544572348 0.7448429637694626 0.7311088327069175 0.7364518618677676 0.7478087042288132 0.7446449095912451 0.7331048745654698 0.7489728460337326 0.7366223410563518 0.7333921018668812 0.7466573318718658 0.7431013157701598 0.7382244234777403 0.7331105794558065 0.7330668901048106 0.748140212956476 0.7451921971960077 
0.25933191501119 0.7631157713766622 0.7361207683842772 0.742262149187317 0.734613490632465 0.7390790988017691 0.7451993587320065 0.7314925788957662 0.7369630187070431 0.7482388106399392 0.7449937403494408 0.7337100401490859 0.7492200686037797 0.7370336364653053 0.7337717197866152 0.7469843591770603 0.7434743087130197 0.7387733774381939 0.7334325219888671 0.7334000999771878 0.7485452384495807 0.7457166375993255 
0.26930621943469735 0.7635157813520507 0.7365142549941978 0.7424736482062498 0.7351097131946661 0.7395439084159361 0.7455022498553755 0.7317429484371912 0.7373954373401769 0.7486637714470008 0.7452954415117695 0.7341127505900163 0.7496356568876282 0.737453970048127 0.7341856921334046 0.7473729221536348 0.7437953443014655 0.7391778429181508 0.7338887974638791 0.7338879424620729 0.7488992441430263 0.746164752141782 
0.2792805238582046 0.7638859770166686 0.7370618916942081 0.7428387794386664 0.735573805723083 0.7399815968743774 0.7457700899948672 0.732111010104342 0.7378232213958859 0.7490413550778819 0.7455803738936765 0.7346332015084676 0.7500062410783909 0.7378672507734544 0.7345867807757965 0.747830593784369 0.7441641669993828 0.7395446972157996 0.7343164950390789 0.7343313790249943 0.7492318235777882 0.7465483318155266 
0.28925482828171195 0.7642296786944807 0.737278242508118 0.7431510560562374 0.7360580754720173 0.7405122797112349 0.7461383472450868 0.7324507357686133 0.7381219520546747 0.7494259378256642 0.745801463367925 0.7352867496194302 0.7503143161718503 0.7383006322033224 0.7350647899436789 0.7481665044300685 0.7445609600152462 0.7399332391208044 0.734744303105544 0.7347913243921149 0.7496308940659268 0.746899275239765 
0.2992291327052192 0.7645483458880795 0.7377059376170205 0.7434630507235171 0.7366046724537424 0.7409457639312743 0.7464602963529489 0.7327647968635573 0.7384768777777546 0.7497477106734931 0.7461646253579187 0.7359281088797146 0.75064555433493 0.7386846765769064 0.735539086149046 0.7485930972503473 0.7448915170253484 0.7404975746321828 0.7352866320498918 0.7352777084297311 0.7499136608611177 0.7472914832852235 
0.30920343712872655 0.7648450382802802 0.7382161844002197 0.7438063860517924 0.737205465300795 0.7413526252506945 0.7467695083115257 0.733037518619895 0.738829941344048 0.750078278287921 0.746602251420795 0.73653535335149 0.7509368399932687 0.7390096905898341 0.7359591116719223 0.7489049592834238 0.7452785561303676 0.7409264030970144 0.7358556973081489 0.735738568346187 0.7502343150123385 0.7476427675074047 
0.3191777415522339 0.7651204874986417 0.7386126915410143 0.7439773385220946 0.7376905923708388 0.7416911616878408 0.7470773673656768 0.7333262307767671 0.7391900854661813 0.7503774427782655 0.7468564499463357 0.7370092870540199 0.7511811878301805 0.7393514656032182 0.7364488496839439 0.7491927249693904 0.7456123146680524 0.7413344311932427 0.7362245427718594 0.7361891106870234 0.7504886614550124 0.7480379874834667 
0.32915204597574116 0.7653774251287006 0.7389733984994316 0.7442059683157002 0.7381643708240574 0.7420729632032258 0.7473180193409994 0.7337116299115919 0.7394769843015712 0.7505636586472036 0.7471827351138896 0.7375051976851674 0.7514165818592828 0.7398104938580742 0.7367847194214613 0.7495563034462682 0.7458388129457559 0.7417675807628958 0.7365349495405813 0.736579457387534 0.7507535225464684 0.7483569420156168 
0.3391263503992485 0.765615495359666 0.7393012077209973 0.74444403077663 0.7385642989702726 0.7424243970013369 0.7475992136519041 0.7340272164274534 0.7398720463042672 0.750668115093372 0.7473142394578658 0.7379178472435506 0.7516854400980745 0.7401997162359032 0.7372268922699302 0.7498575636811855 0.7459948982983505 0.7421248113064652 0.7368871364072627 0.7369126398801842 0.7510175590836634 0.7486934300205214 
0.3491006548227558 0.7658367061907 0.739653956568917 0.7447928444490649 0.7389726706648253 0.7427398438965561 0.7477762319682013 0.7344439112206933 0.7401502833368484 0.7508666848264153 0.7475552805039045 0.7383461302043528 0.7518734037535164 0.7405594650508265 0.7376757715704472 0.7501260214341297 0.7463068675765537 0.7425288736291339 0.7372208192328492 0.7373666323983362 0.7512152714217711 0.7490112268643188 
0.3590749592462631 0.7660419017459879 0.739937808673 0.7449043422701187 0.7394071150170989 0.7431852259571459 0.748026251068696 0.7347391599561295 0.740441471826832 0.7509512400840911 0.7477534442966016 0.7387387099390327 0.7520523598010666 0.740920385396636 0.7380642696839033 0.7503390101805936 0.7465751242725582 0.7429885483346343 0.7376408991953912 0.737868997681706 0.7514696765338422 0.7492688094404274 
0.3690492636697704 0.7662312062334488 0.7401527767065155 0.7450319543697397 0.7397903515584975 0.7435902000465784 0.7483696142140474 0.7350465750687399 0.7407921316950751 0.7511559134198253 0.7479767553493648 0.7391591324444132 0.7522539609638018 0.7412389942616173 0.7384112243684462 0.7505836005626725 0.7468413241065057 0.7432924243890884 0.7379775684479014 0.7383059663904273 0.7516884351386944 0.7493763828022332 
0.3790235680932777 0.7664055205763302 0.7404136293233653 0.7453178236598872 0.7401473168325602 0.7440097825658928 0.7486522850514782 0.7353594387152316 0.7411737783020099 0.7513480342299489 0.7481312180056122 0.7394459669562897 0.7523994122760969 0.7414852161566504 0.7387631711766744 0.7508797090308207 0.7470836239521751 0.7435837611448343 0.7383148843578726 0.7386248617910615 0.7518317166830466 0.7496022842342284 
0.388997872516785 0.7665660316619022 0.7406554603900475 0.7454969035503336 0.7404163042855192 0.7443697768849852 0.7487934392858053 0.7357161165288295 0.7414924890065555 0.7514869983216234 0.7483753949257381 0.7397221140254894 0.7526108650378375 0.741765927660098 0.7391770069270535 0.7510932183893485 0.747379520613473 0.7439128946351384 0.738705021341365 0.7389651864255057 0.7520417357421509 0.7499068940785172 
0.39897217694029236 0.7667148591931306 0.7407945740924182 0.7456862149258218 0.7409325811465146 0.7446912195921513 0.7489634273458798 0.7360029854702614 0.7417913160039277 0.7516476972741076 0.7486011521783064 0.7400568319799575 0.7528113125838747 0.7421107094969464 0.739501077081596 0.7512457784700073 0.747631963335825 0.7441808673595791 0.7389736692390956 0.7393186612549547 0.7522765431276284 0.7502206608491012 
0.40894648136379963 0.7668513348983141 0.741150011475292 0.7458929837327928 0.7412294798810911 0.7449747133603413 0.7490388709830839 0.7363419168392557 0.742138364207411 0.7517167555943817 0.7488753175611553 0.7404225249110176 0.7529631656899134 0.7423952510361748 0.7397931405551618 0.7513801790409438 0.7478609269108485 0.7444959978128813 0.7392388891119894 0.7396140740352773 0.75244925196887 0.7504598563438143 
0.41892078578730696 0.7669761955531805 0.7413614642214328 0.7461217725687066 0.7415541342025761 0.7452729093851178 0.7491744441147846 0.7365622002009075 0.7424593089271699 0.7517334871233933 0.749119193609764 0.7407875861514737 0.753066104266512 0.7427416990980341 0.7401410233285977 0.7516057896228635 0.7480976315184023 0.7448348264833775 0.7393752970519976 0.7399179078275986 0.7526307941606087 0.7506592407943644 
0.4288950902108143 0.767090368153983 0.7416354246509991 0.7463345794002021 0.7418916818382452 0.7454924092515011 0.7492569048909898 0.7368306267757334 0.7426947651805446 0.7518069033086242 0.7493207721290485 0.7410818633212394 0.7531821936788258 0.7430560729620913 0.7404708726187351 0.751741365289877 0.7483358286656626 0.7450358391256076 0.7396197152864831 0.7402852495208737 0.752774620597338 0.7509220221228713 
0.43886939463432156 0.7671945101418681 0.7418431009860368 0.7464670473126834 0.7422742037891156 0.745785136546664 0.749406326797181 0.7371926175837868 0.7429227337511358 0.7518485858711597 0.7494458817079195 0.74140852815384 0.7533247838078438 0.7433819750254389 0.7407288009871031 0.7519249893104114 0.7485182227059182 0.7452978109611004 0.739917916572416 0.7406082950100337 0.7529177726756772 0.7510171493209145 
0.4488436990578289 0.7672891643237526 0.7420684669897716 0.7466019947339699 0.7426261450524235 0.7460317457437555 0.7495407701357742 0.7374951818204948 0.7432735907057755 0.7519486458423408 0.749579916236206 0.7415163307149375 0.7534605864499596 0.7435726183927328 0.7410794303078271 0.7520970853880304 0.7486430552860828 0.7455369281466983 0.7401811928837359 0.7410878454400857 0.7530924482160611 0.7512570929667564 
0.45881800348133617 0.7673746905395916 0.7422488449425946 0.7467363972927034 0.742927958275165 0.7461570859481279 0.749645492535924 0.7377716061413786 0.7434710300791314 0.7519716590569498 0.7497751553818041 0.7417531642271955 0.7536085793545384 0.74385587519711 0.7413908443857203 0.7522571333542906 0.7488685917559599 0.7458014418879997 0.7405124867430859 0.7414198376584393 0.7531851455861773 0.7514536901844711 
0.4687923079048435 0.767451162552762 0.742583704310694 0.7468113139071334 0.7433923932640373 0.7464446826407629 0.7497877631598634 0.7381004129797892 0.7437248560303188 0.7520499410669474 0.7499073611067817 0.7418771914573618 0.7536713088440853 0.744058892406647 0.7417533714553738 0.7524095440880719 0.7490032171123805 0.7460377734394686 0.7406960721442295 0.7417645421735394 0.7532816304137551 0.7515782659317363 
0.4787666123283508 0.7675187989744485 0.7428178858809404 0.746987125996078 0.7437256836999708 0.7466840918576929 0.7498300836612427 0.7384668805187673 0.7440451657614212 0.7521497016855159 0.7499998852145272 0.7420869185094905 0.7537366191790762 0.7442687058630748 0.742225655877612 0.7525429927970937 0.7491642162029118 0.7463080775246959 0.7409393603251917 0.7420512095047378 0.7535060733928168 0.7516995486417951 
0.4887409167518581 0.7675787972721089 0.7429486012632193 0.7471846383290258 0.7440172896940227 0.7469140619276248 0.7499713038558565 0.7386925564392923 0.7442430049076567 0.7521142000482427 0.7500756836944477 0.7423785353028982 0.7538468910479057 0.7444000154002319 0.742534020324317 0.7526682040736824 0.7493366471740611 0.7466057069754535 0.7411553052129258 0.7423339043815825 0.7536537060414887 0.7519073258468618 
0.49871522117536543 0.7676315104440142 0.7431866245796852 0.7472561427144807 0.7443703980146028 0.7471269041325773 0.7500318195885566 0.738980490240169 0.744496172939021 0.7521899515628083 0.7501620305885011 0.7425110426247746 0.753941010073048 0.7445966035001537 0.7429138595802929 0.7528662869788032 0.7494831368664996 0.7468433939916745 0.7413611623981872 0.7426849211038067 0.7537661161214293 0.7520560391129546 
0.5086895255988727 0.7676776336013681 0.7433166876215256 0.7474539412734579 0.744658941066852 0.7472511379858856 0.750068491277442 0.7393085516664841 0.7447632877550426 0.7522425220421818 0.7502844301905406 0.7427568489447387 0.7540507397385064 0.7447862709476264 0.7432112608855751 0.7530445542180589 0.7496299260834791 0.7471455413590471 0.7415391475541611 0.7430551444388673 0.7538612963744469 0.7522863196706788 
0.51866383002238 0.767717550947329 0.7433788502372308 0.7475824306152206 0.7449707542456011 0.7474082436825987 0.7501387326649114 0.7395987149537913 0.7449719005960389 0.7521845812034195 0.7504039342040311 0.7429874679457087 0.7541635925831809 0.7449994232515784 0.7435407848562041 0.7531808889764007 0.7498201151800447 0.7474137927972103 0.7417641372282735 0.7434570692862824 0.753970777679264 0.7524587999615461 
0.5286381344458874 0.7677512555758994 0.743478297105437 0.747681356616038 0.7452270571089775 0.747657931537254 0.7502375401336991 0.7399222049218863 0.7451468964341897 0.7521706628884687 0.7504616300503045 0.7432099405067703 0.7542286081517143 0.7452989867311477 0.7437910608151472 0.7532793742528998 0.7499246856335599 0.7475974999041597 0.7418914553462842 0.7438399390753287 0.7540274488781338 0.7526551957002484 
0.5386124388693947 0.767778905723018 0.7436033928836988 0.7478548381605706 0.7454324807846114 0.7478344709279349 0.7502798358674703 0.7401471825991673 0.7453744076743435 0.7521451992628259 0.7505086316472759 0.7433377147875639 0.7543268972800369 0.7454726275261737 0.7441407431211959 0.7533686596816568 0.7500815360654224 0.7478248801467836 0.7420889727078409 0.7442166475126072 0.7541906424404796 0.7528715599381661 
0.5485867432929019 0.7678011265762299 0.7437627096182613 0.7479181087832781 0.7457861389746085 0.7480633496394273 0.7503020391137366 0.740458700499087 0.7456574150793772 0.7522130275031168 0.7505892071952598 0.7435979287142866 0.7544232714404511 0.7457075232140261 0.7444470964715575 0.7534510430614949 0.7502853807497354 0.748060054682129 0.7424007104924873 0.7446277605450728 0.754334885681387 0.7529772161003141 
0.5585610477164092 0.7678185269236786 0.7440092652017785 0.7479969061117133 0.7461067301705132 0.7481979839933364 0.7504115139753286 0.7407068402727665 0.7457950512469489 0.7521608379978951 0.7506531030407959 0.7437280808815468 0.7545808178947233 0.7458704044759257 0.7447853358034953 0.75355451784255 0.7504237300455207 0.7482558811235281 0.742572903147208 0.7449546658921018 0.7544862013690095 0.7530585145180791 
0.5685353521399166 0.7678312574869905 0.7441649148152907 0.7480458649308123 0.7465042601225569 0.7484013687572996 0.7504205143275077 0.7410213950432357 0.7459818907582665 0.75219180199439 0.7507463293030042 0.743827825145661 0.7546694770569172 0.7461394437382172 0.7450567005836423 0.7536398895638436 0.7505841482196091 0.7484071201556555 0.7429056545130952 0.7452065050302588 0.7545894646633862 0.7531199531710334 
0.5785096565634239 0.7678393575574428 0.7443246708400474 0.7481604013844529 0.74679889703444 0.7485049271601083 0.7504165807244098 0.7412701560898153 0.746251234286071 0.7521503061530467 0.7508068055286282 0.7440224754814246 0.754747063366082 0.7463661262548444 0.7451876747903472 0.7537635255479361 0.7507364508550338 0.7485838411545062 0.7431523003698279 0.7454812272496291 0.7547244510185344 0.7532695864788752 
0.5884839609869312 0.7678427319180531 0.744533420705803 0.7482247798273616 0.7470696232127773 0.7486942741707798 0.7505089779542523 0.7415540165891088 0.7464878410194372 0.752167231202295 0.7508633851464224 0.7442075985875314 0.7548000356985145 0.7465537790840502 0.7454497852643007 0.7538919713547277 0.7508647583175736 0.7486755878329053 0.7433552163611005 0.7457585675775463 0.7548223424463215 0.7533311287006985 
0.5984582654104385 0.7678422466606553 0.7447289574230149 0.7483408516780677 0.7472756635100222 0.7489345555876705 0.7505470628768223 0.7418494040581923 0.74668818134534 0.7521046655396472 0.7509704401896281 0.7444340329358945 0.7549036690892146 0.7467307821160593 0.7457626535807816 0.753985873764946 0.7510022817690438 0.7489135980680891 0.7434894256009194 0.7460480604894333 0.7549065753202666 0.7534347409606668 
0.6084325698339458 0.7678377041731448 0.7448981399610763 0.7484390068378396 0.7475707348115995 0.749076812878851 0.750623315088689 0.7420254222833346 0.7468425769838318 0.7519979140476585 0.7510349397631604 0.7446690084137696 0.7550476504914321 0.7469098091459091 0.7459968506356549 0.7540683226959727 0.7510191187838284 0.749090377831804 0.7436809877625805 0.746251656187431 0.7549864314697297 0.7535104686320199 
0.6184068742574531 0.767828716314682 0.7451985110262704 0.7485436093338192 0.7477372857198642 0.7492240421008505 0.7506950196759873 0.7422342955601521 0.7470470723532063 0.7519621851211215 0.7511221637240431 0.7447821596694896 0.7550613554255979 0.7471024753509773 0.7462459579433546 0.7541296903598955 0.7511282873253095 0.7492310384043698 0.7439626077187516 0.7464824199311546 0.7550298995474884 0.7535970645088959 
0.6283811786809604 0.7678151429438019 0.7453391540558298 0.7486889216228824 0.7479163025519564 0.7493632582361556 0.7507080509747822 0.7424920695184639 0.747165308369966 0.751908364100288 0.7511442608010487 0.7449284138917848 0.7551190885539332 0.7472864479441256 0.746518066618469 0.7542056910352546 0.7511946708586187 0.749370833100497 0.7442472487574634 0.7465988137780781 0.7550977251722102 0.753649937824338 
0.6383554831044678 0.7677965793497664 0.7454689230596899 0.7487385030135597 0.7480353869545032 0.7495159128517256 0.7507134285668758 0.7427452175514715 0.7472875808062017 0.7518486619624851 0.7511458940428978 0.7450743438632353 0.7551552848094121 0.7474105149997203 0.7467689397792536 0.7543000420625912 0.7512448868338243 0.7494598901784569 0.7444906795113367 0.7467637344263819 0.7551305819924342 0.7537737565822659 
0.6483297875279751 0.767772727960651 0.7456551035167188 0.7488038785471053 0.7482301777318608 0.7496066158840181 0.7506661263842654 0.7430710219201986 0.7474999194844812 0.7517914785921656 0.7512547111425592 0.7452450064918829 0.7551409525240865 0.7475496897691623 0.7469868766715795 0.7543674535020112 0.7512975570639427 0.7496384775833191 0.7448911877030164 0.7469977659263891 0.7552450122643293 0.753893990505465 
0.6583040919514823 0.7677428052448667 0.7458230213088022 0.7489866226258436 0.7484053161567256 0.749724993298753 0.7507235062082963 0.743377010140126 0.7476638643774942 0.751774332945463 0.751305519011516 0.7453509615791528 0.7551989585839299 0.7477164474195233 0.7471160127202231 0.7545265690653333 0.751375888742595 0.7498191590359491 0.7450863149590824 0.7471774493700284 0.7553116095488845 0.7539708742210122 
0.6682783963749896 0.7677069442862344 0.745998059648065 0.7490023954475501 0.7485921390446776 0.7498430894092079 0.7506945497680432 0.7436000986012402 0.7477834294663723 0.751796542988662 0.7513746347336682 0.7454786598883983 0.7552063083088563 0.7479246389590922 0.7473323849883422 0.7545550463563729 0.7514403910502258 0.7499706993341946 0.7453556031854601 0.7474320834411992 0.7553512886174852 0.7540906748861226 
0.678252700798497 0.7676651164650438 0.7461006417573175 0.7491086724719145 0.7486962259463689 0.7499139459939901 0.7507071027387134 0.7438770825513815 0.7479078152295627 0.7517965533857157 0.7514345799429547 0.7455969999651697 0.7551826053466945 0.7480243162678987 0.7475345841012703 0.7546380372858619 0.7514890194143313 0.7500419000855082 0.7455587891071744 0.7476488109881956 0.7553961636183095 0.7542264187480517 
0.6882270052220043 0.7676164559428925 0.7463039417688698 0.7491796846555473 0.7487972069359043 0.7499517441987383 0.7506837458903973 0.7441639771284423 0.7480304040036679 0.75180775927541 0.7514227751325777 0.7457097785518796 0.7552264643594392 0.7482100789944763 0.7477602958784358 0.7546876685467296 0.7515626525265724 0.7501257080578053 0.7457139030938118 0.7478237578682497 0.755455983500398 0.7543385279778627 
0.6982013096455116 0.767560516709966 0.746533618934836 0.7492444838366275 0.74902560772568 0.749987348033937 0.7506957837773383 0.744387105921585 0.7481946322581414 0.7518006736580991 0.7514401313273145 0.7457983866524803 0.7552646833675507 0.7483233896816809 0.7479517610720933 0.7547991760688 0.7516198788827786 0.7502384629040943 0.7460247692970076 0.7479720440203289 0.755557385329432 0.7543784455109555 
0.7081756140690189 0.7674966563687997 0.7466864141351273 0.7493294455453081 0.7491216489970619 0.7500251673134919 0.7506830971909788 0.7446010752391915 0.748322135165547 0.7517514674318303 0.7514844305132939 0.7458822606443105 0.7553193801171604 0.7485089882137459 0.7480845705800433 0.7548762916179347 0.7516678708439543 0.7503726465884815 0.7462107134280352 0.7481036200175226 0.7556037768916769 0.7544530895806675 
0.7181499184925262 0.7674241491893914 0.7468162717315622 0.7494205564025852 0.7492616542867724 0.7501164982500187 0.7506862904212287 0.7448276327876171 0.7484058200008591 0.7516975568077259 0.7515220174394511 0.7459766608872576 0.7553545416079888 0.7485503959388646 0.7482816780061424 0.7549409944868982 0.7516766288600892 0.7504677970470433 0.7464271224942461 0.7481769454191289 0.7556484022510563 0.7544601509171921 
0.7281242229160335 0.767341849579005 0.7469861799393565 0.7494951298827887 0.7493306713010134 0.7502279630188815 0.7506898875753483 0.7450435798113418 0.7485524116261049 0.7516730703131622 0.7515436854299062 0.746086282654676 0.7553876917746501 0.7486919868145938 0.748453952712383 0.7549753827418466 0.7517338038399448 0.750572524842761 0.7466920641003619 0.7483509624172893 0.7556911885133517 0.7544771921155053 
0.7380985273395408 0.7672495352646126 0.7471112834330089 0.7495654968497032 0.7493852541524709 0.7502618644000063 0.7506702851932275 0.7452211601213297 0.7486845315916696 0.7516266458615095 0.7515090999455467 0.746225988031133 0.75539937634882 0.7488079935053107 0.7486792765455879 0.7549940273113463 0.7517825965386019 0.7507828401898377 0.7468987549152345 0.748512258804094 0.7557103113146555 0.754469885992347 
0.7480728317630482 0.7671461296587353 0.7472361257445882 0.749628008350276 0.7495236091607 0.7502725976686633 0.7506377817144243 0.7454221811543859 0.7487729977684452 0.7515857975231476 0.7515307810622743 0.7463227700908042 0.7554508380327044 0.7490404784784892 0.7488565635226322 0.7550017814965752 0.7518164331065348 0.7508168335088881 0.7471151511246193 0.7486486708713743 0.7556981198576691 0.7545138754654632 
0.7580471361865554 0.7670311304407571 0.7473961228007325 0.7496679292025352 0.7496695197021573 0.7502775436499064 0.750626400436833 0.7457093353391451 0.7488752551817076 0.7515560044641292 0.7515408563475588 0.7464008558987281 0.7555146109021779 0.7492109423315361 0.7489737032732701 0.7550067264218653 0.7518639028525149 0.7508769098319737 0.7473581869507491 0.7487474938373845 0.7557158748809402 0.7545352944160684 
0.7680214406100627 0.7669035106767913 0.7475489368770502 0.7497602814419997 0.7497227980157243 0.7502934362257904 0.7506468559515282 0.7458385604833077 0.7489742833103677 0.7514947916741721 0.751578691411273 0.7465196333993362 0.7555432189304461 0.7492888982039765 0.7491035964222824 0.7550217381950313 0.7519403571438366 0.7509154116190787 0.7475821320244819 0.7488937840690224 0.7557009388159137 0.7545468934633177 
0.77799574503357 0.7667613345464966 0.7477367279555666 0.7498560193973456 0.7498918136993649 0.7502552032939425 0.7506149314942325 0.746056710422648 0.7490376710207851 0.7514569611559475 0.7515649641495167 0.7466459986398161 0.7555721255794622 0.7493535865430412 0.7492038590316622 0.7550441165658074 0.7519397988815208 0.7509941351571552 0.7478253111396631 0.7490360834812189 0.7557234101891773 0.7546205792548751 
0.7879700494570774 0.7666040168974765 0.7478818373850207 0.7498987693270076 0.7499331718917577 0.7503018758591676 0.750609604662814 0.7462426329807783 0.7491534921934048 0.7514339203561011 0.7515538022460437 0.7467923650288155 0.7556228766949542 0.7495398338100367 0.7493243285239739 0.7550241796676603 0.7519615844079416 0.7509492043948407 0.7479255622819121 0.7491370440913678 0.7557223924326751 0.7546831368611425 
0.7979443538805847 0.7664304982183913 0.7480366508933596 0.7499634131267526 0.7500891879678921 0.7503017854060213 0.750614059625464 0.7465019338032177 0.7492734944110613 0.7513798962891393 0.7515429390365168 0.7468575950065038 0.7556694553121234 0.7497548832161987 0.749370843138055 0.7550316840661172 0.7519798587612404 0.750998222995194 0.7480761012705309 0.7491725013885261 0.7557686874168965 0.7547438195794165 
0.8079186583040919 0.7662384511995436 0.7481491337082167 0.7499925006121063 0.750231293646054 0.7502826944041593 0.7506308331937328 0.7468163092931925 0.7493405011152313 0.751312692085599 0.7515592439560266 0.7469532057859889 0.7556821462612421 0.7498154919268715 0.7494303806728227 0.7550616986579584 0.7519665259056278 0.7510167536710893 0.7482346729188185 0.7493161723660301 0.7558165450692126 0.7547691850687525 
0.8178929627275993 0.7660257037592952 0.7483491492703037 0.7500189195572281 0.7503360961164727 0.7503171876508181 0.7506240482682354 0.7469425171255086 0.749360372479958 0.7512451017210056 0.7515375145543413 0.7470003160698027 0.755661508067105 0.749858111944201 0.7495042818710567 0.7550402498310416 0.7519469403309254 0.7510240352012687 0.7483410831231785 0.7493916810747849 0.7558054077425124 0.7547502808689711 
0.8278672671511066 0.7657913283214925 0.7484335538858699 0.7500963278667223 0.750430743680442 0.7504177299150405 0.7505815775105132 0.7471447542051133 0.749447358325404 0.7511934012052286 0.7515534763000963 0.7470813705373369 0.7556750164649814 0.7499329235420187 0.7495252007894931 0.7550515443512482 0.7519356253099315 0.7510990944876493 0.7485686321236681 0.7493948765114222 0.7557702484702004 0.7547812938478912 
0.8378415715746139 0.7655312792686397 0.7485946201331253 0.7500820871405107 0.7505176235921323 0.7504333212762572 0.7505653438077134 0.7473331619954805 0.7494990867084683 0.7511781446937809 0.7515523475867577 0.7472101498935622 0.7556412549918451 0.7499557639292267 0.7495898748066158 0.7550238879189983 0.7519208486998463 0.7510771357825857 0.7487646500019121 0.7495204424469828 0.755778992010153 0.7547708211726087 
0.8478158759981212 0.7652433235217899 0.7486834826708294 0.7501265681062392 0.7506248380320864 0.7505469148932028 0.7505341189589604 0.7475146020986376 0.7495644779274163 0.7511564988099316 0.7515081558032269 0.7473429950272582 0.7556603192157518 0.7499997175364905 0.7496420796874856 0.7550063999635279 0.7518852538618159 0.7511114926374596 0.7489321525848772 0.7495732066372552 0.7557193923222955 0.7548167108725725 
0.8577901804216286 0.7649242838145734 0.7487690070674667 0.7501987498203673 0.7507198088295784 0.7505624886029079 0.7505174868930449 0.7477754024345238 0.7496347811249818 0.7510411319138469 0.7515565319255684 0.7474965889752435 0.7556370195632683 0.7500597688527956 0.7496666526467818 0.7549439556508648 0.7518847203336615 0.7510481778604052 0.7490882230482385 0.7496111365042499 0.7557143266776613 0.7548143262190788 
0.8677644848451358 0.764571419777897 0.7488892222514142 0.7502074525526662 0.7507619894093559 0.7505471247284909 0.750482424777748 0.7480542058770293 0.7496535147143425 0.7509842928144469 0.7515509497949256 0.7476092141744729 0.755606470899848 0.750084760621746 0.7497176493549995 0.7549511032138159 0.7518072093777763 0.7510422519158009 0.7491864938556481 0.7496362846364883 0.7556789312524658 0.7547734028436555 
0.8777387892686431 0.7641817735922619 0.749019907119505 0.7502819797866976 0.7507754010228311 0.7505497569252823 0.750450417342473 0.7481516766800919 0.7496699438627803 0.7509226472285576 0.7515568192229019 0.7477775986010917 0.7556208727491485 0.7501272708934139 0.7497564993803033 0.7548805133517654 0.7517832797584232 0.7511025835530282 0.7492777697049532 0.749681788673986 0.7556618491240731 0.7547707502038588 
0.8877130936921505 0.7637480767283407 0.7491239677902575 0.7503466196882863 0.750845425857533 0.7505860257907605 0.7504187963954014 0.7483047148343903 0.7497481406144588 0.7508614718664103 0.7515268343900594 0.7478992716735164 0.7554851746400927 0.7501542702021066 0.7498017857267745 0.7548794291463343 0.7517831265720126 0.7509702852860937 0.7493364409867787 0.7497806045636041 0.755579009258247 0.7547856160021215 
0.8976873981156578 0.763262071280174 0.7492324457965593 0.7504115604099506 0.7508431460841697 0.7506109104525623 0.7504148882628539 0.7485553650270542 0.7498094644373593 0.7508216293042348 0.7515194654495585 0.7479917310960215 0.7553822394366728 0.7501711702549212 0.7498671814933794 0.7546903910103309 0.7516590404679234 0.7508101297175859 0.7494165250179536 0.7498564917226292 0.7555227995943349 0.7546625598215096 
0.9076617025391651 0.7627171004965185 0.749382447793105 0.7504200413482012 0.7508707586413299 0.7506201773380858 0.7503906038328959 0.7487313783740519 0.7498398480688916 0.7507809475750381 0.7514187703309947 0.7481754856986029 0.7552657039142687 0.750150131900093 0.7499140041860652 0.7545734818955012 0.751637039705005 0.7507337558311358 0.7495273093558361 0.7498917165253067 0.7553852819117417 0.7545244504908445 
0.9176360069626723 0.762099014781546 0.7495100699999173 0.7504617329194961 0.7508475954814384 0.7506118066317796 0.7503821410292841 0.7490022490207081 0.7498960135564107 0.7507558506019785 0.7513857241238877 0.7482429075631458 0.7551665481917484 0.7501955205161671 0.7499397212594753 0.7545070065605364 0.7515464145802576 0.7506664566176959 0.7496170305667754 0.7498984632468073 0.7552545275254584 0.7543840403706846 
0.9276103113861797 0.7614013513289584 0.7495993981741699 0.7504291978418295 0.75079727294279 0.750611130269637 0.7504158251763877 0.7491809139136235 0.7499491735271188 0.7507099327943082 0.7513138241860498 0.7484825449662428 0.7549839399164686 0.7501758765627379 0.7499903163259488 0.7542505533135967 0.7514113306545643 0.750554218241257 0.7497259317684314 0.7499462585795831 0.7550565553714985 0.7542144706292259 
0.937584615809687 0.760605394069967 0.7496536331358694 0.7504431569007859 0.7508054450454791 0.7506202839022811 0.7503955527499789 0.7492472046470204 0.7499713197267801 0.7506582926729364 0.7513683056671978 0.748653658078324 0.7547703070063828 0.7501654148800025 0.7499870087069767 0.7539996744022209 0.7513550598771308 0.7504180709939883 0.749819468997089 0.7499728433633975 0.7548238577402427 0.753940224746102 
0.9475589202331943 0.7596996216885378 0.749783975403725 0.7504538058728937 0.750759123198837 0.7506005527514501 0.7504011170338215 0.7495137300705703 0.7500063822342264 0.7506006324613048 0.7512730648822725 0.7488117804222226 0.7545344629665329 0.7501337052591756 0.7500424049084085 0.7536552915009264 0.7513074377774147 0.7503902735685404 0.7498767742162981 0.7500249932699672 0.7545406950653846 0.7535579678590214 
0.9575332246567017 0.7586439170805829 0.7498712360173811 0.7505061274580682 0.7506689087737463 0.7505365727869342 0.7503915199831751 0.749747943005735 0.7500533676141453 0.7505265439930132 0.751169281287463 0.7490072865032967 0.7540118195737622 0.7501034818844313 0.7500865861887004 0.7532964980543934 0.7513050416380395 0.7503745083096794 0.7499870827090248 0.7500613400212794 0.7540302508209864 0.753228223771699 
0.9675075290802089 0.7573981346257812 0.7499321444289753 0.7505133881614874 0.7506255393222006 0.750438454604077 0.7503967294423997 0.7500013084757984 0.750100081067726 0.7505039602855355 0.7511317618207994 0.7492349472191461 0.7534543311889776 0.7501938538736103 0.7501266566955556 0.7528197756134645 0.751316916506068 0.7502600623118065 0.7500352619824134 0.7500964478290341 0.7534643103963792 0.7527323231119729 
0.9774818335037162 0.7558977513198805 0.7500351016465475 0.7505393819195719 0.7505930842124955 0.7503822223649665 0.750368689747284 0.7501589959981686 0.7501358690245611 0.7504722438779632 0.7509423653731121 0.7494566585994356 0.7527917356911522 0.7502548182935358 0.7501545218022441 0.7522260639453052 0.7512412923043785 0.7501765595982985 0.7501267975682874 0.7501253359997672 0.7526863610645516 0.7521846343817166 
0.9874561379272235 0.7539976793685723 0.7501144049221468 0.7504781013836596 0.7505018649709724 0.750361486545162 0.7503707433043905 0.7503462298122017 0.7501611877812149 0.7504532782707921 0.7507375751651538 0.7497984497957273 0.7517671339711249 0.750291189872222 0.7501831960763795 0.7514613449078132 0.7508859042107224 0.7501842497519372 0.7501738645171893 0.7501550444813548 0.7518021782099076 0.7514630500419325 
0.9974304423507309 0.7513222381657426 0.7501983000755003 0.7503767030994282 0.7503237844923778 0.7502575017938146 0.7503398209818194 0.7503105474299854 0.7501906103349443 0.7503566089233905 0.7503755949264693 0.7501056243826197 0.7505972154296406 0.7502443542807045 0.7501996445061646 0.7505895090141126 0.7503610683385914 0.7502059727115774 0.7501925195121262 0.7501819744015903 0.7505464072176202 0.7505253127226473 


==> figures/raw_data/model-selection-all-values.txt <==
ratio Oracle sam_score entropy h_all h_sample h_theta h_task h_augmentation h_prompt reg_iou_diff reg_unsupervised_diff reg_prompt_diff reg_mean_iou_diff reg_mean_unsupervised_diff reg_mean_prompt_diff diff_large_tiny mean_diff_large_tiny diff_unsupervised mean_diff_unsupervised diff_dense mean_diff_dense
0.0 0.7199455345681869 0.7199199027738218 0.7199372086136517 0.7199198114660631 0.7199231017527238 0.7199312526831784 0.719919949680369 0.7199177380651722 0.7199198332125861 0.7199323361635818 0.7199199399220214 0.7199198490246016 0.7199226739736054 0.7199198222442181 0.7199239609689158 0.7199220443677482 0.7199286324097575 0.7199195895990497 0.7199204445155748 0.7199213469032663 0.7199188615560651 
0.009974304423507309 0.7251329742381676 0.7206806024551424 0.7211283588692602 0.7200792889209096 0.7203281015452934 0.7208714480461614 0.7203500924705197 0.7207280211374357 0.7209182269852402 0.7215709886575739 0.7201718881549793 0.7211501465963767 0.7210353284134867 0.7203344716230223 0.7211798497279833 0.721194177870047 0.7209788767910129 0.7202875671216186 0.7203693852933057 0.7212585993846421 0.7211993637810562 
0.019948608847014618 0.7288341037740173 0.721110026915613 0.7220646149085846 0.7203595648008284 0.7210414901338233 0.7217189705145359 0.7207272884374256 0.7215331247304744 0.7219395642075006 0.7229180245623792 0.7206174192339928 0.7223587191342854 0.7219763107945517 0.7207092619786233 0.7221482299435457 0.722325056443291 0.7220185919906269 0.7206859469852435 0.7207237952026863 0.7223362202678664 0.7221156422129181 
0.029922913270521927 0.7319310579345033 0.7216267301554888 0.7229903802094164 0.7205939548273084 0.7215618990602055 0.7226301658429213 0.7211666071133845 0.7220834769162434 0.7228418500766719 0.7240830300547688 0.7210225160259548 0.7233761091684987 0.7227998160339162 0.7211883314514137 0.7229107434474147 0.7233197277272887 0.7227456471935938 0.7212274626586217 0.7212636677980783 0.7229667340315356 0.7228617559227088 
0.039897217694029236 0.7346232307265314 0.7220924760667052 0.7237582576061825 0.7208618898852064 0.7223356366870958 0.7234100804474475 0.7215658218190415 0.7226731933702479 0.7237736828889014 0.7251351781591333 0.7214398256975997 0.7243068288377271 0.7236612437963849 0.7215559372843063 0.7238749108724941 0.7241714453733328 0.7235752383895071 0.7218500855702098 0.7217399310232812 0.7239592969231852 0.7236043727334271 
0.049871522117536544 0.736987934168346 0.7224354805531558 0.7246301814526895 0.721179359471372 0.7229268271955759 0.724069412632829 0.7220049810510794 0.7231605987899231 0.7246066846315936 0.7263645159471461 0.7219129555671303 0.7250880334526074 0.7243321493717977 0.722031722003855 0.72468925812748 0.7250338923349114 0.7242678873756836 0.7223040203980219 0.7222762241711415 0.7247102717925931 0.724350060100791 
0.05984582654104385 0.7391080320411241 0.7227282755487991 0.7253180695102126 0.7215249024574716 0.7233027849212258 0.724476073254696 0.7224759498302011 0.7237138033522706 0.7255315485804222 0.7273864777166681 0.7224138237690187 0.7259488745367109 0.7250094734430829 0.7225392979773205 0.7254187475440963 0.7258808534727174 0.7248877230308919 0.7228635330962971 0.7227188493241088 0.7255271413657758 0.7250301402748602 
0.06982013096455116 0.74103143294353 0.7231450366061688 0.7259299208047877 0.7219187528232934 0.7240069950382448 0.7251633547689355 0.7229915368320378 0.7243623746706149 0.7264701665306423 0.7281912745337584 0.7229282266047403 0.7268186114438424 0.7256111057061325 0.7230576104876764 0.7263279413927808 0.7267397218818523 0.7255898220630811 0.7232785826984439 0.7232161975524781 0.726353975913893 0.7257756235681996 
0.07979443538805847 0.7428016011889912 0.7236374489219415 0.7266220127469928 0.7222556042093016 0.7244301183018007 0.7258444348496033 0.7235505537886605 0.7249261900261604 0.727250980866673 0.729110204482267 0.7234688440322411 0.7276224562399387 0.7262395921007617 0.7234646835101249 0.7270199424045475 0.7273870079184539 0.7262854680346355 0.7235948656719252 0.7235747440952622 0.7269960617310455 0.7264099816398993 
0.08976873981156577 0.7444308729415621 0.7242902528957458 0.7273470172756702 0.7226418785403494 0.7251395653435045 0.7266360924297693 0.7239587461722555 0.7253932101622228 0.7280829474483047 0.7299786185256291 0.7239104478820115 0.728491204044173 0.7267585879734181 0.7238037341977398 0.7277121521351335 0.7280339730267145 0.7268311219138782 0.7237971281418099 0.7241028655505872 0.7276883749599111 0.7270936577646228 
0.09974304423507309 0.7459263929018922 0.7248088422802853 0.7279848686459649 0.723014821741194 0.7255697089666586 0.7273672655693302 0.724419800997191 0.7259229997251165 0.7288689721086553 0.7307167173071106 0.7242374165139294 0.7293081043999858 0.727301974369982 0.7241938527749463 0.7283724356676523 0.7287329165890881 0.7274387606733858 0.7241798183172273 0.7244543638778673 0.7283605190703673 0.7276480965560413 
0.10971734865858039 0.7473088522706564 0.725299991335406 0.7285823635941683 0.7234042185840349 0.7260538639710195 0.7281900093035131 0.7248192182621767 0.7263575433081889 0.7295322060915894 0.7313761416368783 0.7245271111465194 0.7300415092886723 0.7279231441688614 0.724690587678365 0.7289986488762138 0.7294430082235143 0.7279908191647325 0.7246685268824495 0.7247989921648357 0.7290645098523576 0.7282104592592765 
0.1196916530820877 0.7485895704045963 0.7258344351452637 0.7292264983599356 0.7237648566703601 0.7264711681106124 0.7288640541843608 0.7252299644362944 0.7269125173982522 0.7302883384119189 0.7320575945891705 0.7248258156200238 0.7306952136259874 0.728434180375419 0.7251416978652145 0.7296748190916796 0.7301689632851607 0.7283924511802092 0.7249770536710392 0.7252023205353486 0.7297562490851118 0.7288836457252621 
0.129665957505595 0.7497866739329352 0.7263169942573301 0.7298775583354354 0.7240848462365179 0.7268827817769273 0.7294446622764437 0.7255485651629527 0.7274070951608219 0.7309405421016024 0.7326589858674801 0.7251557075078937 0.7313370108920567 0.7289614833228846 0.7255757693768496 0.7302479308249133 0.7307313627275953 0.7289176005584094 0.7252915583454232 0.725723733648507 0.7303549437536735 0.7295059310014858 
0.1396402619291023 0.7508991745500284 0.726841338011551 0.7304204838522599 0.7244225749856067 0.7272757558547658 0.7301659007254983 0.7258047869890998 0.7278244164221439 0.7316473168151004 0.7333543613455009 0.7254632063113822 0.7320092795415271 0.7295674218440612 0.7259903092559011 0.7308418717807346 0.7313315493812511 0.7293930495134238 0.725538352816685 0.7261104463269009 0.7309597209045962 0.7301174496953641 
0.1496145663526096 0.751932226658355 0.7274511904366544 0.7310394176657814 0.7248493616751941 0.7277489026691717 0.7309009911853203 0.7261947682095752 0.728168667805604 0.732345693343751 0.7340482965642907 0.7258114893149529 0.7326350601851639 0.7300377064766473 0.72632117749709 0.7313846575069927 0.7319596829102724 0.7297713028505136 0.7260106990793881 0.7265249340282002 0.7315892885337573 0.7307141766834213 
0.15958887077611694 0.7528994735540335 0.7279960745186371 0.7315966927207581 0.7252924277998499 0.7281408081806829 0.7315022999470103 0.7266187530624959 0.7286736071582213 0.7328912388251436 0.7346763649152523 0.7263259368387825 0.7331990089158112 0.7304575931637165 0.7267156377901259 0.7319908964758953 0.7325861920401767 0.7302299423538597 0.7264736273274242 0.7268129605863259 0.732146097832366 0.7311757896341067 
0.16956317519962424 0.7538065014512015 0.7286390037740874 0.7320361979713386 0.725649049218121 0.7286198737549282 0.7321875908915375 0.7271612862715637 0.7292283154276983 0.7335376421746642 0.7352383404131771 0.7267280385294501 0.7338037914629832 0.7309808379127319 0.7271032820603982 0.7323856343369859 0.7332253971772412 0.7307105012514872 0.7268697725983639 0.7272206133437811 0.7327476224306464 0.7316209079950967 
0.17953747962313155 0.754659220625923 0.7290321932586097 0.7325385675653722 0.7260970228675068 0.728964276553446 0.732729795750763 0.727563217693415 0.7296997315232059 0.7342435958738088 0.7359178810681376 0.7271935323719799 0.734285674138601 0.7314837056378343 0.7274644018552511 0.7327897254440118 0.7337955644633832 0.7311743354258894 0.7273511364776496 0.7274136703451943 0.7332603752692514 0.7321674797913865 
0.18951178404663885 0.755458415661775 0.7293052169798732 0.733176612932248 0.726557940681241 0.7294580747060837 0.7335340530532576 0.7279941849502 0.7302546320940213 0.734852780656994 0.7364796735940043 0.7277421504586998 0.7347309185366522 0.7319460906261923 0.7277521638340602 0.7332461650920479 0.7341207707559717 0.7315970301769916 0.7275284860912227 0.7278759825999194 0.7337086818962393 0.7326323219240057 
0.19948608847014618 0.7562099834764461 0.7299423386103067 0.7335627247432452 0.7270695705114424 0.7298415175645977 0.7341081912741804 0.7283915626266603 0.7307333089582224 0.7353052364181757 0.7369300600526222 0.728279213945805 0.7351838604874269 0.7324639403361618 0.7281838146804728 0.7338054512241067 0.7346576784451576 0.7319503840180027 0.7280621321260543 0.7281494153987718 0.7342077976609721 0.7331614882162162 
0.20946039289365348 0.7569144189244956 0.730450851127865 0.7340351547626542 0.7275397941447367 0.7303499747660068 0.7346612758915378 0.7287779803696183 0.7311732483003294 0.7358007104260256 0.737442288431389 0.7287767979311315 0.7355359810249255 0.7328832168074867 0.7285985555975556 0.7342414289864183 0.7351988911767148 0.7323971209876649 0.7286883391040612 0.7285297947231889 0.7346089533782173 0.7335241345048046 
0.21943469731716078 0.7575749090577237 0.7309513988084037 0.7344198786546222 0.7279331781807449 0.7308388147661379 0.7353782362463366 0.7291507274140343 0.731698996892296 0.7362982506504638 0.7379334606950565 0.7292337756334969 0.7360229974761479 0.7333701864046024 0.7290071682753306 0.7347313174293219 0.7357168433692869 0.7328402914729617 0.729178706786238 0.7289180666444827 0.734945206020772 0.7339797909393414 
0.22940900174066808 0.758195404362771 0.7314041363506194 0.7348815145823258 0.7284906968855406 0.7312356461221984 0.7359815404141941 0.7294540375123897 0.7320782353492451 0.7367714925521345 0.7384453329152941 0.7296197050649468 0.7364759713551415 0.733796010419846 0.7294975222944099 0.7351909437123029 0.736090664114587 0.7332598959565191 0.7295774488256938 0.72924633886406 0.7353602853078709 0.7344304679450913 
0.2393833061641754 0.7587786738274088 0.7319139212776997 0.7352765278816877 0.7288877082687731 0.7317131962741799 0.7365774105829443 0.7299028401118841 0.7325678524797364 0.7372624366977386 0.7388841159637698 0.729994020425529 0.7369970325158861 0.7342660134130153 0.7299412677272301 0.735675258122754 0.7365434448974052 0.7336574362934826 0.7300670082768568 0.7295427390813405 0.735872740169682 0.7347498714220573 
0.24935761058768272 0.7593273622478632 0.7322404963880542 0.7356439929907598 0.7295050928672688 0.7321681717194712 0.7372347977191227 0.7302895433291607 0.7329307149674471 0.7378211237432574 0.7392627670758927 0.7304871123721042 0.7375208331852615 0.7346224519389533 0.7303070108745613 0.7359842183185918 0.7369781281187149 0.7340503557368908 0.7304609454690186 0.729929893115851 0.7363166953410606 0.7351095994046689 
0.25933191501119 0.7598430599355792 0.7327487634694806 0.7360766453832651 0.72993703165045 0.7326364892457812 0.7377732858740385 0.7306560223011564 0.7334639793206281 0.7383478104795524 0.7396614253262915 0.731055640919443 0.7378152403696002 0.7349929110891665 0.7307409282944283 0.7364680592614831 0.7374473396667653 0.7345432983755404 0.7309036237234917 0.7303778917761347 0.7367773285661314 0.7355526727981976 
0.26930621943469735 0.7603313135580061 0.7332234896493296 0.7362785303373258 0.7304703733827032 0.7330399091351307 0.7381610008371506 0.7309430838063018 0.7339133028341062 0.7389158659720865 0.7400049178618326 0.7314919527642896 0.73828416533131 0.7354246560208538 0.7311466997847894 0.7369114324260279 0.7378061378244756 0.7348937821408399 0.7314753776785895 0.7308631089444354 0.737220980822987 0.735970259311341 
0.2792805238582046 0.7607918436748596 0.7336663944550321 0.7367391430729994 0.7308616559721013 0.7336278273446997 0.738623897124991 0.7313493109799536 0.7343782104773473 0.7394568893312791 0.7404034421356083 0.7319234775733646 0.7386574664984097 0.7358333354338574 0.731582680687219 0.7373576788186971 0.7381103674094993 0.7353947101443269 0.7319220788387553 0.731294345196562 0.7375211841289098 0.7362873989148451 
0.28925482828171195 0.7612260989044342 0.7340818710949611 0.7370601168267599 0.7312608652391028 0.7341402864482781 0.7391857712999189 0.7317290928010534 0.7347979599051638 0.7397949609185783 0.740796582735635 0.7325488526845914 0.7391204384607972 0.7362761884473077 0.7319958828124171 0.7377492993509313 0.7384967070632993 0.735741721722831 0.7321198597271537 0.7317654596886995 0.7379535488666664 0.7366858287965655 
0.2992291327052192 0.7616352100509564 0.7344405881539047 0.7373660172694395 0.7317075722239835 0.7345587388353136 0.7396094445707538 0.7319387381688978 0.7352627461816775 0.7401709272396144 0.7411161849907062 0.7329157465528445 0.7394167430145302 0.7365752309794634 0.7324718923466914 0.7382212042111631 0.7388571164438587 0.7361503121632034 0.7326002679076784 0.7321666092379314 0.7383735415341732 0.7370668420583056 
0.30920343712872655 0.7620213008939597 0.7348780630334331 0.7378366781999289 0.7321655801290524 0.7349045459310386 0.7399484952127994 0.732191192687729 0.7356809664752859 0.7406337108877702 0.7415950878912689 0.7333176721321603 0.7398039202725617 0.7368880042719386 0.7327572122105552 0.7386238860230352 0.7392068640832149 0.736542456207957 0.733181670022823 0.7325821818711059 0.7387628994059888 0.7374486731334774 
0.3191777415522339 0.7623867006754068 0.7352793577014348 0.738170179602531 0.732554578192811 0.7351574444724115 0.7403691597304749 0.7325909437464198 0.7361343945912834 0.7410456606797726 0.7419334274927625 0.7337624510754569 0.740187559130746 0.7372322123514687 0.7332334276380991 0.7389689065706017 0.7395373339525275 0.7369356768007207 0.7335396953462258 0.7329786857564617 0.7391284571902256 0.7379447983982952 
0.32915204597574116 0.7627309880122547 0.7357322768628768 0.7385378597402807 0.7330096777354973 0.7355662811023026 0.7408159467927429 0.7329251769935738 0.7364310480248722 0.7414377299523432 0.7422477928411001 0.7342199337158009 0.7405363392972967 0.7375531822780486 0.7335971473375212 0.7393843330189236 0.7398794427849572 0.7373731681389882 0.7339538486705984 0.7332981988238112 0.7395416978638476 0.7382905130841458 
0.3391263503992485 0.7630562217238468 0.7360402090580286 0.738845113193494 0.7334253783234418 0.7360215280468168 0.7413092033233147 0.7332290852158915 0.7369120527185751 0.7416964667839948 0.7424898701037513 0.7346319058511271 0.7408392109492709 0.737926010203435 0.7340310649308491 0.7396812786751439 0.7402007685784591 0.7378005833722209 0.7343415449526987 0.7336919825610163 0.7399259051923252 0.7386722126189822 
0.3491006548227558 0.7633633418921478 0.7365265315776964 0.7392802308679128 0.733791515356589 0.7364107828829677 0.7418257701240119 0.7337222001334013 0.7373257294933693 0.7419474461008423 0.7428176228181331 0.7351330232370304 0.7411129067588702 0.7383611896871868 0.7344203203751879 0.7400016810883032 0.740672169287519 0.7382216765147759 0.7346081508302921 0.7341022759357402 0.7401737571853557 0.7390462805894484 
0.3590749592462631 0.7636522919550012 0.7369773535252203 0.7395880696033017 0.7341373247680736 0.7367695949757422 0.7422446562569391 0.734088765264844 0.737743638695496 0.7422065407616283 0.7431985330040185 0.7356602180499073 0.7413824915614536 0.7387233309910315 0.7348174542763632 0.7402627557720085 0.7409862242784326 0.738571007429313 0.7350397464505765 0.7346097704901383 0.7404705273321979 0.7392951784630898 
0.3690492636697704 0.7639249416156614 0.7372293335928107 0.7398761623316314 0.7344697234804096 0.7372018903725435 0.7426227457573539 0.7344478982231928 0.7380159443234915 0.7426317364049582 0.7435329109838118 0.7360488457547939 0.7416658715321734 0.7390767542412399 0.73521708227838 0.7406191280079666 0.741252749531401 0.7388418142394226 0.7354647832401824 0.7350899788533265 0.7407684329860109 0.7395339616601359 
0.3790235680932777 0.764181854940253 0.7375537189458227 0.7404019544557269 0.7348450247029341 0.7375971309804342 0.7430364881750579 0.7347565313337285 0.738412078636542 0.7429684973361387 0.7437897000033526 0.7363736410641102 0.7419454037945292 0.7394272974010736 0.7355452161679106 0.7409508211741933 0.7415725696429154 0.7391548746692655 0.7359287671785373 0.7355124583630276 0.7410197898234699 0.7398293370165518 
0.388997872516785 0.7644238359037144 0.7378927057946659 0.7407099289798014 0.735159394049056 0.7379328244061163 0.7433869306058597 0.7350967898844538 0.7388213058031118 0.7433640982668609 0.7441096647098375 0.736791267260992 0.7422781981400063 0.7396519191146782 0.7358823701844125 0.7412841336674956 0.7418974692838011 0.7395274019192695 0.7362407510214662 0.735845120857085 0.7413232034639861 0.7401973273536595 
0.39897217694029236 0.7646520331770035 0.7382180807807859 0.7409816985999819 0.7355635864847758 0.7383005626128832 0.7437405066268202 0.7354088933932471 0.7391996059265972 0.7436686410900252 0.744450596347703 0.7371349842673006 0.7425415373614417 0.7400357760167107 0.7362805435455863 0.7416058300274955 0.7421845274752756 0.7398490452808592 0.7366366935043701 0.7362314678164404 0.7416234844070767 0.7405483509240962 
0.40894648136379963 0.7648678403928278 0.7387026666252569 0.7412870277808085 0.7358896658906819 0.7386733208318903 0.7441081253861472 0.735812204143886 0.7396024884500235 0.7439795938340829 0.7447333044496216 0.7375379811788597 0.742779978987471 0.7404006394605287 0.7365919614194557 0.7419156948249248 0.7425372764135497 0.7402585450607434 0.7370116187844952 0.7365631714345326 0.7418788989495724 0.7408328837775617 
0.41892078578730696 0.7650708844267257 0.7390150974913533 0.7415723598241919 0.7362597154987861 0.7389398026886391 0.7443936545588817 0.7360454749877069 0.7399896767093029 0.7442363287529236 0.7449727523234912 0.73791393313873 0.7430047409809544 0.7407697297721386 0.7369816310705136 0.7422086397531009 0.7429384771076655 0.7406014232529387 0.7373827915341095 0.7369142704311135 0.7421742284830141 0.7411813485904061 
0.4288950902108143 0.7652617015118416 0.7393678579467369 0.7417972792547687 0.7366152113325524 0.7392427857720643 0.7446826806619056 0.7363706917532853 0.7402831923267608 0.7444686481724067 0.7452238561431656 0.7382472233781622 0.7432206615064099 0.7411137131920575 0.7373554435860742 0.7424937368593457 0.7432894351996239 0.7409413835900213 0.7376290591901721 0.7372497583952295 0.7424064699752776 0.7415688805450587 
0.43886939463432156 0.7654400734607131 0.7397551080447502 0.7421077709622882 0.7369170769840591 0.7396134702550883 0.7449902585545479 0.7367287786230953 0.7405951399530668 0.7446942376257786 0.7455087423484881 0.7386908778498943 0.7434852753915538 0.7414684467588332 0.7376160618980089 0.7427396653999522 0.7435532380896598 0.7412644345234942 0.7380368199853035 0.7376417133498328 0.7426655012065948 0.7419067076923859 
0.4488436990578289 0.7656075126027322 0.7401712749526856 0.742370149214862 0.7373276120387936 0.7400008677975909 0.7452712284848017 0.7370424296842039 0.7409734861671392 0.7449341752203397 0.7457407333419948 0.7391025986472916 0.7437443093410482 0.7417434859744862 0.7379875187407707 0.7430385986816375 0.7437406090427823 0.7414971769483858 0.7384122462755455 0.7380844788551736 0.7429447013109923 0.742319175095679 
0.45881800348133617 0.7657639213710272 0.7404949603938991 0.7426622904673534 0.7376956615370137 0.7403016599921797 0.7455073992015911 0.7373524569060024 0.7412412662139181 0.7452780359651573 0.7459880170137518 0.7393691777159681 0.7440337691187748 0.7420944963434924 0.7384506248772712 0.7433088046042451 0.743964434090464 0.7418255531929617 0.7387658356071065 0.7383511543513468 0.7431643242224174 0.7426769832075242 
0.4687923079048435 0.7659095631926554 0.7408495276689485 0.7428988830715001 0.7381215353046534 0.7405905504553005 0.745755722296929 0.7376589982935724 0.7415388177442094 0.7455046134703928 0.7462208220460171 0.7396667631071683 0.7442190686647197 0.7424047507884273 0.7387091257899008 0.7436822610735678 0.7442186331331779 0.7420976527549218 0.7390890417666163 0.7386792489441373 0.7433986427491178 0.7429006051918813 
0.4787666123283508 0.7660457686715005 0.7412185104874932 0.7431789064942151 0.7386085370915688 0.7408200246077536 0.7459538028489513 0.7379997441369557 0.7419043948395807 0.7457406949054629 0.746509015254929 0.7399162369739543 0.7444770290841854 0.7426445183252949 0.7392205170659535 0.7439161234181958 0.7444291647930197 0.7423991363638269 0.7394223752086917 0.7389532312536058 0.7436947185405451 0.7431467099230029 
0.4887409167518581 0.7661728229385134 0.7415002726473351 0.7434656842926417 0.7389936736207425 0.7410973172604727 0.7462537591377378 0.7382561721919199 0.7421883494390974 0.7459345777571323 0.7467238679627903 0.740246422650317 0.7446721974140963 0.7428621609630464 0.7395337049731715 0.7441460586858698 0.7446906932409123 0.7427194383239784 0.7397473673851563 0.7393239837512008 0.7440208601728284 0.7434318976942056 
0.49871522117536543 0.7662905455856853 0.7418106306531346 0.7437215133342511 0.7393569518753192 0.741443545144847 0.7465150645618412 0.7386100447285602 0.7425389300560925 0.7461872798008632 0.7469603224330269 0.740526762028799 0.7449312330593559 0.7431810322184212 0.7399798545468252 0.7443806627223997 0.7449174784117559 0.7430719855961256 0.740024433005442 0.7396887990510672 0.7442690554368996 0.7437030944072954 
0.5086895255988727 0.7663991373130512 0.7421472037570672 0.743988632868991 0.739665199159313 0.741704365820891 0.7467317834444932 0.7389725030629523 0.7428567729049742 0.746440182885022 0.747214573318799 0.7408839801395751 0.7451021218456675 0.7434808308799746 0.7403868789998598 0.7446970947457692 0.7451167473685745 0.7433270018563438 0.7403749546017037 0.7401361611461588 0.7445410611082243 0.743999279312201 
0.51866383002238 0.7664993552008849 0.7424038962165306 0.7442056966610989 0.739993988820673 0.7419905421050675 0.7469385609238648 0.7393324107223755 0.7430998594827488 0.7467416321481994 0.7473655509822117 0.7411743503404645 0.745307934546908 0.7438655218646008 0.7408103277830803 0.7448759976448 0.7454368077364295 0.7435780857289651 0.7406235085234207 0.7405372762192642 0.744806112736488 0.744234152447906 
0.5286381344458874 0.766591633328762 0.7426737196788461 0.7444444776355824 0.7403858645824066 0.7422556505328642 0.7472131804351481 0.7396464718425093 0.7433829850311144 0.7469072461919607 0.747551146189229 0.7414838312643146 0.7454565021074525 0.7442218725771156 0.741103025980239 0.7450860794361898 0.7456865273120573 0.743872384469873 0.7408900351725626 0.7410313435959996 0.7450303924732834 0.744487877621846 
0.5386124388693947 0.7666757212160302 0.7429145878216286 0.7447228329295663 0.7406278381263007 0.7425219205644223 0.747438939306055 0.7399686153757441 0.7436327382624598 0.7470865691351513 0.7477359821518369 0.7416841188032423 0.7456719859618591 0.744452074353568 0.7413935586349102 0.7453430685604977 0.7459830602700198 0.7441251645211747 0.7411284847252546 0.7413528154112548 0.7452598120040809 0.7447908292991751 
0.5485867432929019 0.766752695349145 0.7431197816001535 0.744942325228194 0.7410119453393436 0.7427851515398985 0.7476213172994558 0.7402673413388933 0.7440025856637018 0.7473025556454548 0.7480203364350532 0.7418591297624152 0.745847232448942 0.7447251268578929 0.7418008658678024 0.7455593544045026 0.7462416563083543 0.7443793543995103 0.7414211172633013 0.7417834356504708 0.7454319103625688 0.7450257011972193 
0.5585610477164092 0.7668230621317058 0.7434805854180591 0.7451344532514731 0.7414057222640718 0.7430975678304881 0.7478232944409763 0.7406020838379788 0.7442775606360967 0.7474337517757831 0.7481824641034237 0.7420912882801374 0.7461322583831939 0.744915821001975 0.742156639569221 0.745806370121413 0.7465068182565102 0.744623616981503 0.7416887519823534 0.7422781442718909 0.745712903222254 0.7453307930162216 
0.5685353521399166 0.7668867337588224 0.7437364810574238 0.7453697397361004 0.7417131203540202 0.7434191226697792 0.7480435248788798 0.7409899879952008 0.7445528121423657 0.7476338116623447 0.7483745108192131 0.7423082663949053 0.7462930238342925 0.7452412764220829 0.7424941255703493 0.7460220386462041 0.7468160432790452 0.7448214048453123 0.7420134208955687 0.7426160655445181 0.7459703779767061 0.74555223037751 
0.5785096565634239 0.7669441476895464 0.7440572371420934 0.7456296199160816 0.7420913759318306 0.7437022964130522 0.7481799156075132 0.7412357117482583 0.7448657147945079 0.747855488331872 0.7485903830481819 0.7425867983826802 0.7464201083370082 0.7455296824820489 0.7428196755822644 0.7462466270640926 0.7471066597974775 0.7450640709862975 0.7424028330645085 0.742899851639997 0.746243003947925 0.7457966352165976 
0.5884839609869312 0.7669956351097772 0.7443813209944474 0.745862026042643 0.7424304658214332 0.7438934218207779 0.7484121532547034 0.7415955472150727 0.7451663430970088 0.748039891102078 0.7487222627916921 0.7428127606455407 0.746562885080014 0.7458306072188048 0.7431815921725896 0.7465235901654521 0.7473018091493961 0.7452958014686304 0.7427213315730951 0.7432733015420656 0.7464412476306033 0.7459922235194684 
0.5984582654104385 0.7670410054864896 0.7446666358490207 0.7460857286439349 0.7427260922572427 0.744264612218267 0.7486060306530528 0.7419164511418368 0.7454258996541914 0.7481996224890305 0.7489454099335855 0.7431624497183767 0.7467616785382358 0.7460200396249942 0.7435835888246634 0.7466780649809572 0.7475409366308927 0.7455466782815329 0.7429476654500696 0.7435811916328962 0.746646794195279 0.7462061389415378 
0.6084325698339458 0.7670807512012106 0.7449599448454124 0.7464037767941571 0.7431272397633032 0.7445747287312531 0.7488198275330277 0.7422328209328609 0.7456633424590197 0.7483407562545437 0.7490387179007676 0.7434523428016857 0.7469282403464942 0.7463090827199388 0.743960651040051 0.7468367964170591 0.7477869727707503 0.7458953490804713 0.7431942794064068 0.7438508268906268 0.7468368559035022 0.7463706986806676 
0.6184068742574531 0.7671146406564432 0.745269587896587 0.7465599517488578 0.7434000893289805 0.7448428640346648 0.748965804045962 0.7425124429545048 0.7458778158301786 0.7484980626000213 0.7491969357429632 0.7436605802226484 0.7470579911462724 0.7465940120919733 0.7443592958464107 0.7470303637189524 0.7480498358644184 0.7461425521646374 0.7435031633013117 0.7442612343813388 0.7470040931018229 0.7465561867275726 
0.6283811786809604 0.76714354862358 0.7454819176027141 0.7468450228943885 0.7437294621747541 0.7450480376092689 0.7491470502191669 0.7428361556485591 0.7460534806272674 0.748656992683774 0.749335467916756 0.7438627660827031 0.747224649686645 0.7468834356995319 0.7446680759238954 0.7471998430874511 0.7482095310898457 0.7463200291118468 0.743851566236248 0.7445336928661408 0.7471999345693727 0.7467557204463039 
0.6383554831044678 0.7671676447907305 0.745762551872135 0.747061627722689 0.7439643896245469 0.7452589716877285 0.7493089350510247 0.7431235651518235 0.7462812697451148 0.7488541395821137 0.74952335689209 0.7441758798356215 0.7473461258583198 0.7471108525002137 0.7450264756769462 0.7473504531967643 0.748387145570805 0.7465932578941076 0.7441397384852976 0.7447386322331071 0.7473476940765946 0.7469891952947635 
0.6483297875279751 0.7671868098422768 0.7460407518420138 0.7472799560102249 0.7443781436441342 0.7455074216801267 0.7494533218896025 0.7435053573474492 0.746536485299052 0.7490507659048607 0.7496961254871348 0.7444177929358612 0.747487213546045 0.7472699201307783 0.7452903809580432 0.7475091821606934 0.748563690268844 0.7468107548224711 0.7445026551387715 0.7450844851048065 0.7475394265465565 0.7471407241541103 
0.6583040919514823 0.7672010490679572 0.7462516663348598 0.747487218267655 0.7446079282677553 0.7458361993825473 0.7496130099366116 0.7438080478318417 0.7468227602807627 0.7491811983074373 0.7498412090079936 0.7445929420660183 0.7476694549020612 0.7474862074144137 0.7455485305306343 0.7477133526625047 0.7487126637751317 0.747067711701236 0.7447608206472314 0.7453192115330058 0.7477079459406583 0.7473323033165639 
0.6682783963749896 0.7672105171288095 0.7464877884737743 0.7476417233224248 0.744896617496862 0.746087102384248 0.7497685461056847 0.7440600341046614 0.7470259490576414 0.7493286740130146 0.7500150248770313 0.7447803855113878 0.7477722822267127 0.7477023127165919 0.7458154650521688 0.7479056368923377 0.7488027903167468 0.7472502536342632 0.7451463541899624 0.7456866462490453 0.7478520419123253 0.7475477308376266 
0.678252700798497 0.7672151589287733 0.7467561273856885 0.7478334427540099 0.7452338783227462 0.74625211159934 0.7498771465064753 0.74439362432964 0.7472888506792987 0.7495116137915266 0.7501313470787415 0.7450103821960428 0.7479342942587476 0.7479092097125913 0.7461198617925139 0.7480807747150767 0.7489416341199532 0.7474911428750292 0.7454487776933948 0.7460011604575141 0.7479738362119849 0.7477393805362788 
0.6882270052220043 0.7672152010567935 0.7470422508523932 0.7479843130174627 0.7455576737552535 0.7464227199761733 0.7500439290767423 0.7446511398538123 0.7475006011247026 0.7497055902831132 0.750233467084726 0.7452358672798838 0.7480611168263039 0.7481742898676224 0.746444881895892 0.7482384789937461 0.7491220347610876 0.7476715205261419 0.7457101372799101 0.7463541828237232 0.7481279353376052 0.7479686936451778 
0.6982013096455116 0.7672107352887277 0.7473735992180676 0.7482277426600854 0.7459017234378661 0.7466719615696151 0.7501561148153136 0.7449374327203047 0.7477037124060912 0.7498105848725182 0.7503368523085898 0.7453826969146908 0.7481862029677588 0.7483869353596799 0.7466821889711248 0.7484300063770425 0.7492741700873282 0.7478715585645832 0.7460901206034976 0.7466336360848072 0.748302168108162 0.7481208940403639 
0.7081756140690189 0.7672004542139896 0.7475580943086604 0.7484447088535136 0.7462116010323018 0.7468745458391205 0.7502926696589162 0.7451867667572045 0.7479394375124143 0.7499684594140681 0.7504396617294151 0.7455341196486889 0.7484148899171599 0.7486137972472743 0.7468857612867592 0.7486428310769955 0.7494764101332245 0.748164472753972 0.7463509142667109 0.746891176515348 0.7484547894346253 0.7482905397825089 
0.7181499184925262 0.7671841746662186 0.7477888555693843 0.7486387170140706 0.7464561313832098 0.7471410719429085 0.7504155413919859 0.7455239809571119 0.7481292648395816 0.7500677497842729 0.7505711308380663 0.7457492108555116 0.748536149899777 0.7488272453748953 0.7471495120938781 0.7487866751367112 0.7496495538577427 0.74835816752977 0.7466069575777597 0.7471707796479579 0.7485694150735702 0.7484492637340493 
0.7281242229160335 0.7671611571424501 0.7480590511729175 0.7488246522545711 0.7466925268197926 0.7474678233783476 0.7505363766127062 0.7456875438402646 0.7483607132406002 0.7502139258858362 0.7506900126224189 0.7459318687956634 0.7486770188433465 0.7490721342794545 0.747407177599992 0.7489073496972275 0.7498387259319222 0.7486365555037318 0.7469475219942104 0.7474102411094654 0.7487213045050843 0.7485376416034214 
0.7380985273395408 0.7671306664079487 0.7482939137770191 0.7490184394624352 0.7469306038893366 0.7476862710355455 0.7506244275133372 0.745966780668678 0.7485920398960104 0.7503233630345377 0.7508064544785613 0.7461277136190333 0.7488196688941482 0.7492262345945949 0.7477319936412843 0.7490143665946741 0.749985795694884 0.7488636105763404 0.7472433301367386 0.7476492626044455 0.7488701203889454 0.7487613215504911 
0.7480728317630482 0.7670924147733178 0.7485447245880785 0.7491908775941701 0.7472526102259394 0.7478957722889359 0.750718694590816 0.7462168624357005 0.7487966847915909 0.7504483953394899 0.7508673535709082 0.7462799673199926 0.7489836166070611 0.7494700886116563 0.7480420809697217 0.7491685194216893 0.7502002683899031 0.7490710244678657 0.7475470530074502 0.7479349399645788 0.7490422287303019 0.7489058301433923 
0.7580471361865554 0.7670451941825052 0.748766098350739 0.7492777292249553 0.747558714435144 0.7481439077144172 0.7508269006075374 0.7464983306183527 0.7489767368517506 0.750618129259723 0.7509842802996122 0.7464453662220576 0.749127561154211 0.7496895836494825 0.7482997276997264 0.7492833622440197 0.7503962782831805 0.7492512083466168 0.7478332766825139 0.7482254157625088 0.7492301258167603 0.7491346452871313 
0.7680214406100627 0.7669877544967217 0.7489851924197686 0.7495015363012179 0.7477491324544134 0.7483689189805859 0.7509283658876181 0.7467358797630365 0.7492423163901775 0.7507213759985523 0.7511198273843518 0.7466219159219717 0.7492276549586145 0.7498526784956164 0.7485790793195748 0.7494765128635554 0.750535177616206 0.7493997764460306 0.7481388779142865 0.7484399175081923 0.7493400125786573 0.7492341184583832 
0.77799574503357 0.7669185302661804 0.7492049230764661 0.7496882212999955 0.7480173441991336 0.7485264340780113 0.7510095376961924 0.7469639576557673 0.7494369646271081 0.7508429328008743 0.7511704213440136 0.7468411886616426 0.7493711516142051 0.7500316368753348 0.7488348290019256 0.7495487432129315 0.7506787925579603 0.7496011966875223 0.7483701158559996 0.748688334169524 0.7495039237253625 0.7494336644789112 
0.7879700494570774 0.7668376135201037 0.749385840839604 0.7498404145869152 0.7482024245521773 0.7486927458649555 0.7510908978635953 0.747167833012754 0.7496303788537866 0.7509204571249354 0.7512506647493604 0.7470651645595869 0.749510058855019 0.7502673284583612 0.7490788533796557 0.7496711156802572 0.7508155945659378 0.7497291406315966 0.748606994447567 0.748938332913961 0.7495932690715159 0.74960819536472 
0.7979443538805847 0.7667448848641811 0.74955680628324 0.7500274448256492 0.7484920523988258 0.7489055491936357 0.7511768461629631 0.7474549758989909 0.7498158955609157 0.7510082004874392 0.7513491389501985 0.7472709013873085 0.7496397457200671 0.7504353023195266 0.7492876489468916 0.7497924603048116 0.7510034581178423 0.7499925285268925 0.7487727346472608 0.7491418226997597 0.7497147196111734 0.7499034265662986 
0.8079186583040919 0.7666383195286427 0.7497287716120871 0.7501380172943352 0.7486983501650499 0.7490186110222783 0.7512818588536593 0.7476665645199805 0.7499991467337015 0.75109739519627 0.7514907294494293 0.7474337186755664 0.7497909327860691 0.7505587853007566 0.7495073177115391 0.7498791448925567 0.7510619488116766 0.7501581432897225 0.7490414273003149 0.7493873418162642 0.7499176149474767 0.7500139478619807 
0.8178929627275993 0.7665162835969783 0.7499397382280973 0.7502804954549992 0.749007849397673 0.7492191329306931 0.7513661354888563 0.7478888723164266 0.7501238652512923 0.7511830929461227 0.7516198482476094 0.747593846487157 0.7499279398595364 0.750728176344848 0.7496885171664941 0.7500050348715613 0.7511836536507939 0.7502879164196996 0.749258053919794 0.7496342499043799 0.7500756490853812 0.7501539236701896 
0.8278672671511066 0.7663769198453798 0.7501021105278416 0.7503916714365249 0.749227632421711 0.749501567308008 0.7514257858473566 0.748126953180762 0.750249807608893 0.7512798281900753 0.7517017540236068 0.747761965239497 0.7500227220881994 0.7509246808032258 0.7498537692060117 0.7500959916427616 0.7512866015610379 0.7504704551486993 0.7495250053533196 0.749828615391709 0.750192622961279 0.750213200517265 
0.8378415715746139 0.7662152728743855 0.7502434978862859 0.7504962007028385 0.7494700915463264 0.7496881800897117 0.7514927321956111 0.7483533402736021 0.7504506673584461 0.7513832079336097 0.7517617971895045 0.7479864657723275 0.7501968967388573 0.7510872508247286 0.7500192700276864 0.7502537869097369 0.7513842639621106 0.7506697494031573 0.7497817432789261 0.7500026919265678 0.7503300798679504 0.7503451673208564 
0.8478158759981212 0.7660291428618291 0.7504028749324977 0.7506512885295578 0.7496352925811668 0.749929795433102 0.7515549965237889 0.7486441992919602 0.7506153014837476 0.7514501931287939 0.7518514724656563 0.7482016381679044 0.750348276390614 0.7512711662921702 0.7502075641958381 0.7503925021977254 0.7514917208817157 0.7508367332186947 0.749999025476946 0.7501637180970283 0.7504655099810617 0.7505222289441552 
0.8577901804216286 0.7658171658292839 0.7505671062609974 0.7508184837469805 0.7498653700447128 0.7500770002012422 0.7516085414646954 0.748881796848958 0.7507634325107112 0.7514831184996221 0.7519187213863964 0.7484180572708203 0.7504547934397863 0.7513511506101547 0.7503569611462815 0.7504936091415391 0.7515945298946223 0.7509169114947601 0.7502317237849738 0.7503278958312438 0.7506152513388135 0.7506830561314562 
0.8677644848451358 0.7655749791955238 0.7507807360153188 0.7509418137334716 0.7501623654536007 0.7502578312600634 0.751677795218309 0.749113225041726 0.7508763530738821 0.7515556667688108 0.7519453266999169 0.7486128509849953 0.7506200272593186 0.7514395749466581 0.7505386647511625 0.7506210137359678 0.7515909317248308 0.7510148582983162 0.7504563140324494 0.7504946910098983 0.7507668121048594 0.7507967554575199 
0.8777387892686431 0.7652980688701473 0.7509419933601312 0.7510711731214167 0.7503040976003095 0.7504154514097648 0.7517357923220156 0.7493155916552489 0.7509725025424544 0.7516243795635019 0.7520858073150305 0.7488857611373809 0.7507524978319067 0.7515154037748989 0.7506906688837018 0.7507122134495485 0.7516392351438724 0.751252393054251 0.750600869838479 0.7506772989441919 0.750928430993617 0.7508831769704859 
0.8877130936921505 0.7649820668473718 0.7510649506426647 0.7511965170610901 0.7505451224933684 0.7506323741929494 0.7517761319596745 0.7495880780334858 0.7510925680787034 0.7516930505336361 0.7521950175876314 0.7491285560513821 0.7509014876597059 0.7516267857829255 0.7508255109769323 0.7507957124824736 0.7516868826245807 0.7513646135736215 0.7507103311964928 0.7508625200071662 0.7510443918375505 0.7511256921615762 
0.8976873981156578 0.7646217887787577 0.7511933231760362 0.7512994553622316 0.7506715610528826 0.7507646784496336 0.7518175329710831 0.7498539132509823 0.7512081506819486 0.7517652739535841 0.7523099366710136 0.7493035461558223 0.7510531729034764 0.7516804233540686 0.750968700177292 0.7508437973189873 0.751711397318806 0.7514552608260125 0.7508398571827688 0.7509804950829715 0.7511054738081108 0.7512416164081737 
0.9076617025391651 0.7642099588791417 0.7513495672350863 0.7514124799135907 0.7508420223215213 0.7509470755376043 0.7518719768857954 0.7501186196299388 0.751316513574979 0.7517977768043277 0.7522819897484005 0.7494951786315203 0.7512464166191561 0.7518038202900896 0.7511054103229202 0.7509572709437193 0.7518056205437083 0.7516243863927986 0.7510450760925467 0.7511278634824322 0.7512345950535806 0.7513796268004416 
0.9176360069626723 0.7637363354060627 0.7514647667377774 0.7515051692331068 0.7510082338908645 0.7510953193767217 0.7519173168410007 0.750300067671052 0.7513991910232961 0.7518852328792424 0.7523597229271584 0.7496937717415694 0.7514241896284568 0.7518186683335187 0.7512159153436445 0.7511994100025078 0.75184869791381 0.7517553780590048 0.7511872869944115 0.7512497876049159 0.751381738591484 0.7514999149063046 
0.9276103113861797 0.7631860751924064 0.7515600696927947 0.7515635052818173 0.7511469968907992 0.751230677086749 0.7519559148554774 0.7505590735605921 0.7515451926073318 0.7519383636241209 0.7523848911186773 0.7499799729397898 0.7516811149593295 0.7518934617116272 0.7513478430803304 0.7513912144341599 0.7518890072349464 0.7518411564020147 0.7513449470213128 0.7513639377968344 0.7515938429070848 0.7516202451281963 
0.937584615809687 0.7625470619522957 0.7516398141217183 0.7516758133347698 0.7512909364763474 0.751386834569329 0.7519958197596006 0.7507412809596269 0.7516352646944726 0.7519650097089086 0.7525242090101897 0.7502172066734032 0.751857877974338 0.7519733351063072 0.7514701062921711 0.751451322718243 0.7519484053673486 0.7519382878414209 0.7514566270640313 0.7514980745437877 0.7517896746531753 0.7516340628078149 
0.9475589202331943 0.7617833316126207 0.7517136393058976 0.751768877191855 0.7514532184354269 0.7515181266617401 0.7520141307680566 0.7511121909330158 0.7517253908281551 0.751996774469604 0.752539366264857 0.7504649910819421 0.7519642464023508 0.7520011294021491 0.7515969771077312 0.7515460054479266 0.7520120348945135 0.7520080744866422 0.7515995434353224 0.7516310617820848 0.7520131128097924 0.7516991787198386 
0.9575332246567017 0.7608777498848307 0.7518171812673012 0.7518650227112652 0.7516015172844145 0.751680873053794 0.7520490190786246 0.7513537016062741 0.7518101833756157 0.7520102144154099 0.7525533336025934 0.7507162866712458 0.7520367809841086 0.7520957458895745 0.7516888201008348 0.751749461418745 0.7520427718575359 0.7520193661848638 0.7517496050567981 0.7517559814934219 0.7520751395721796 0.7518408543895599 
0.9675075290802089 0.7597607633236184 0.7518807442554802 0.751908690155144 0.7517875724100888 0.7517972717069726 0.7520747050021621 0.751516351660265 0.7518975293065175 0.752070461087946 0.7525613952494115 0.7509710626338854 0.75217487300786 0.752257378109305 0.7517851329307529 0.7518644626975381 0.7520847359169494 0.7520866990526657 0.7518761012662747 0.7518652418412856 0.7521170985258161 0.7519335666183082 
0.9774818335037162 0.7583520375344946 0.7519415098962545 0.7519703792652863 0.7518992148803011 0.7519163110319188 0.7520854353124874 0.7517424993313695 0.7519901644283042 0.7520877483587612 0.7525860590539094 0.7512647920519125 0.7522723388597512 0.7523161594979342 0.7518961881738687 0.7519779758338553 0.7521415267355891 0.7520960837931655 0.7519751139562276 0.751929286119328 0.7521561601636284 0.7520246308211986 
0.9874561379272235 0.7564676086880578 0.7520073612762728 0.7520108476746296 0.751997690797832 0.7519995646338006 0.7520857485004395 0.75191137750165 0.7520586673914937 0.7520912053262351 0.752626097009518 0.7516657888210797 0.7521876015346887 0.7523192750410471 0.7519753480776056 0.752035054442713 0.7521399344245087 0.7520929207177206 0.7520218376266106 0.7520088195685762 0.7520598725935208 0.7520429970098597 
0.9974304423507309 0.7534676276597543 0.7520844342854597 0.7520764352025161 0.7520574271999518 0.752075114499979 0.752088153725227 0.7520711374223678 0.7520858196365308 0.7520874208162556 0.7523839473775402 0.7520036163425814 0.7521313050537958 0.7521445250067317 0.752053265433633 0.7521305165072003 0.7520806835068663 0.7520973435918024 0.7520742963762809 0.7520730167243995 0.7520572013716424 0.7520844705455875 


==> figures/raw_data/scores-segmentation-supervised-tiny-all-values.txt <==
ratio GT sam_score iou_tiny_reg unsupervised_iou_reg entropy h_all h_sample h_theta h_task h_augmentation h_prompt
0.0 0.719919797220171 0.719919797220171 0.719919797220171 0.719919797220171 0.7199197972201711 0.719919797220171 0.719919797220171 0.719919797220171 0.719919797220171 0.719919797220171 0.719919797220171 
0.009974304423507309 0.729525660647033 0.7236025139877911 0.727693680964645 0.7206257444820435 0.7252309133313914 0.7212316190507726 0.7243654225600376 0.7264539588416585 0.723724206199027 0.7253649316205825 0.7260358692665898 
0.019948608847014618 0.7385452206371758 0.7274366005354442 0.7349923589744615 0.7214707585900684 0.7302765887957552 0.722889627987927 0.7287701202991996 0.7328794844595407 0.727336733980139 0.7307136444740657 0.7320653466526995 
0.029922913270521927 0.7470338925083277 0.7314544099522158 0.7418204056091714 0.7223534680619149 0.7349545632860824 0.724605346823246 0.7329628467547334 0.7389445650502354 0.7308962592524162 0.7357152706205882 0.7375635795551414 
0.039897217694029236 0.7550184420597876 0.7358776905523021 0.748232328634223 0.7233375990406213 0.7398054765674594 0.726530344106703 0.73697350523526 0.7447432199344226 0.7344051614032363 0.7406098271095264 0.7428666353835951 
0.049871522117536544 0.7625297477873252 0.7401300726940172 0.7544729322023869 0.7243247624656318 0.7443049149686037 0.7285312387144052 0.7408358599985391 0.7505814336954634 0.7377950486185442 0.7453816485938835 0.7481060186242802 
0.05984582654104385 0.7696415412526288 0.7445626315526868 0.7604727871039183 0.7254218226005057 0.7488678821049379 0.7308188380514212 0.7447742747194918 0.7558128615297727 0.7411209631027348 0.7500283897081703 0.753270384931746 
0.06982013096455116 0.7764145900378664 0.7493009348937929 0.7662383530284337 0.7265154843542857 0.7531290753102591 0.732905659621607 0.7485486000740927 0.7610734745775544 0.7446491895306478 0.7546536291536675 0.7581617560309194 
0.07979443538805847 0.7828790861665654 0.7539758053258054 0.7717271024868076 0.7276486068721014 0.7572848258268075 0.7350882494660889 0.7521080932702254 0.7663528268417091 0.7480316068380585 0.7593987142892958 0.7633364219032858 
0.08976873981156577 0.7890735742528968 0.7586659090579676 0.7770800441017821 0.7288409965146336 0.7614087864898117 0.7374661679161463 0.7558315624807478 0.77137427848859 0.7512241227757713 0.7635475251138968 0.7681035361561517 
0.09974304423507309 0.7950302380854596 0.763257712956475 0.7825206743436797 0.7301250311692463 0.7652169677503025 0.739844503278933 0.7593463521109879 0.7764556118699822 0.7543194926815435 0.767881382079369 0.7725553868466543 
0.10971734865858039 0.8007806275230533 0.7676619586641317 0.787485556968679 0.7314112562345336 0.7687378038440729 0.7425026926198071 0.7627515430172908 0.7814263345372229 0.7576224744164453 0.7720182930337117 0.7770714597270475 
0.1196916530820877 0.8063354381255415 0.7720658805909684 0.7923538362525189 0.7326725862901173 0.7725535722662326 0.7451153478234379 0.7662082023589082 0.7860614101381894 0.7607846334685253 0.7758666028089998 0.7815133419355781 
0.129665957505595 0.8117046646457808 0.7765307336762821 0.7973712959104242 0.7340570656722405 0.7763388980076875 0.7477902114577405 0.7695399718757259 0.7907493492155832 0.7637802805505599 0.7800035916575162 0.7857934056949991 
0.1396402619291023 0.8168963625905326 0.7807902145223258 0.8019501615846906 0.7354150413097316 0.7800674127834026 0.7503176624091702 0.7727989408478159 0.7951646783404234 0.7667770311197731 0.784075635706753 0.7898427884103235 
0.1496145663526096 0.8219288407494365 0.7851827649118966 0.8067238423112814 0.7367918276800386 0.7838639591054615 0.7531883757748948 0.7760765632777036 0.7994443957539392 0.7701683801133741 0.7878901943835008 0.7937244880631689 
0.15958887077611694 0.8268217887675005 0.7894625005898092 0.8113112709561576 0.7382392036433811 0.78747354591535 0.7560979074481267 0.7793658493455744 0.8039354744163025 0.7733870633467622 0.7918231645755256 0.7977917172766182 
0.16956317519962424 0.8315776131699505 0.7936772118213132 0.8157244102757286 0.7397752883440748 0.7911357563508724 0.7584989806475739 0.7824763174863679 0.8079656874213885 0.7765914910978444 0.7956191133999666 0.801772716911724 
0.17953747962313155 0.83618952653401 0.7977914526473772 0.8200724875678064 0.7413607778044128 0.7947326248396442 0.7611947531706887 0.7858083490127359 0.8120398877120716 0.7796712012356385 0.7994768609649201 0.8056804020551751 
0.18951178404663885 0.8406700784302447 0.8016182780957165 0.8242658877794997 0.7429780151780129 0.7983787779214869 0.7639560868476925 0.7889153940119981 0.8161187439161672 0.7827787845157873 0.8034369286998342 0.8094565665307144 
0.19948608847014618 0.8450371477315937 0.8056423434043398 0.8281683872169193 0.7444845869419556 0.8016865941885287 0.7668526882373546 0.7920599043021243 0.8198753843827138 0.7856903191358032 0.8069221307456801 0.8129412020276762 
0.20946039289365348 0.8492890259506539 0.809250253364986 0.8323239961195212 0.7461196952565677 0.805412317764495 0.7699457750443457 0.7952633708383299 0.8237642595646995 0.78875149862835 0.8104175481609017 0.8165708000452787 
0.21943469731716078 0.8534269548571629 0.812750410145212 0.8363211615677979 0.7477771287590113 0.808700428921404 0.7728843356867118 0.7985258793113171 0.8273529397064869 0.7917634670562186 0.8140018723927235 0.8201718927005911 
0.22940900174066808 0.8574496515991642 0.8163545278583938 0.8402639048132078 0.7494400213824646 0.8123657530220515 0.7758957453333696 0.8016507548827149 0.8309719021282798 0.7946681055453622 0.8173714028443362 0.8235815033714325 
0.2393833061641754 0.8613708865703178 0.8198749344881886 0.8440588697952695 0.751049404308193 0.8156754707494722 0.7789441581844575 0.8045331410182617 0.8344626520698457 0.7976025608768247 0.8208334861967609 0.8269604884156764 
0.24935761058768272 0.8651935929763445 0.8235147815410543 0.8476099404403993 0.7527682089383402 0.8189975609219473 0.7820713482134937 0.8077242394840538 0.838169766322574 0.8006444970640938 0.8240830137246316 0.8302957800714829 
0.25933191501119 0.8689129628937743 0.8270585696384525 0.8512859225084709 0.7546049307174257 0.8223594370254754 0.7852021729363973 0.8107300300885866 0.8416651721894085 0.8037847958666057 0.8275229896442191 0.833545446791667 
0.26930621943469735 0.8725387397595129 0.8306916677158294 0.85476405649074 0.7563856190998941 0.8256672185977806 0.7882159115399608 0.8138355039151578 0.8451178527484929 0.8064977553219737 0.8310956194575676 0.8368634121137503 
0.2792805238582046 0.8760706037169188 0.8343186876668801 0.8580134211985526 0.7582239477920379 0.8289415085251963 0.7912546103389612 0.8168791258434707 0.8483131101414627 0.809476018321618 0.8342516768363457 0.8401992233904492 
0.28925482828171195 0.8795186705056897 0.8375223191056942 0.8613740177475966 0.7600982135790469 0.8322025829739388 0.794285825390243 0.8198785031271134 0.8517851315960044 0.8123649825295645 0.8375839863347505 0.8432669002954197 
0.2992291327052192 0.8828844575561322 0.8408914373567404 0.864644566139199 0.762008128504783 0.8354386915908297 0.7972177216007525 0.8229381328785021 0.8549626464919052 0.8152145912236074 0.8406875796404066 0.8464172592722772 
0.30920343712872655 0.8861680819596325 0.8442388658564001 0.8679960379584237 0.763980182300738 0.8385704573190663 0.800163227742439 0.8260832400317683 0.8582090230520986 0.8179081990062672 0.8438526781034963 0.8495324033590554 
0.3191777415522339 0.8893789100206354 0.8475817563723799 0.871093268216163 0.7659061060315313 0.8417771197135965 0.8032078427328159 0.828994983658506 0.8612868557074713 0.8206437956400635 0.8469283039052794 0.8525412835868165 
0.32915204597574116 0.8925181681489254 0.850764280569073 0.8743787479045395 0.7679954178758855 0.8448676766436628 0.8062558340141063 0.8318957729194765 0.8643989310987629 0.8235674554763129 0.8500679763875595 0.8554321883285764 
0.3391263503992485 0.8955847545308729 0.8539575828653414 0.8774737871582182 0.7700669881112172 0.8477616749780059 0.8092757262049033 0.8348893398653783 0.8674172679221857 0.8262056754757803 0.853171553798081 0.8584130862592856 
0.3491006548227558 0.8985822548689746 0.8571861104859406 0.8804920189411621 0.7722580636721581 0.8508284024507287 0.8120648472817882 0.8375689864358207 0.8704710463310329 0.8292085824584208 0.8562232268099326 0.8612572882384207 
0.3590749592462631 0.9015163057034494 0.8604320920986159 0.8835508924356457 0.7743703599936911 0.8536124613887016 0.8150954607289409 0.8407591168107483 0.8735461557086573 0.8319475022487149 0.8593437237754609 0.8640951091966605 
0.3690492636697704 0.9043858233182326 0.8635193370310084 0.886538129548528 0.7766118800363987 0.856444940500338 0.8179935804670215 0.8437934554305617 0.8763823650280326 0.8347373519086755 0.8624726372302749 0.8669687634783237 
0.3790235680932777 0.9071917112589214 0.866834932441712 0.8894141191150206 0.7787738090358547 0.8596509960285142 0.821058834259773 0.8466801577733721 0.8793190869358157 0.8373552194693906 0.8655006218201481 0.8696671945327987 
0.388997872516785 0.9099391138978427 0.8699345660522687 0.8923831359516654 0.7810750555307177 0.8626276527248325 0.8240147312042331 0.849493540693524 0.8820729759847553 0.8401965876185105 0.8686324366480379 0.8726106722851765 
0.39897217694029236 0.9126292152333398 0.872813863753587 0.895232950669536 0.7834148190784265 0.8654935224163437 0.8271133006470511 0.8523515399965887 0.8849528583002356 0.8428429061257742 0.8715840609613714 0.8753590025673736 
0.40894648136379963 0.9152679034732046 0.8759260474043618 0.8979881577700815 0.7857479905752545 0.8684869147901825 0.8301242368525975 0.8552342453681239 0.8877752638731562 0.84570802952634 0.8744583848193481 0.8781238801476929 
0.41892078578730696 0.9178530010198035 0.8789919438784947 0.9006498084925623 0.7881253037975321 0.8712327150964669 0.8331196009279845 0.8580081105683863 0.8904356152455027 0.8482948430395887 0.8773185245836884 0.8809772371387412 
0.4288950902108143 0.9203833067422537 0.8819947495141313 0.9031797845021736 0.7904883462829291 0.8740162571129577 0.836118711305232 0.8606344012027457 0.8931521501858961 0.8508870977821534 0.88015520571661 0.8835857305711174 
0.43886939463432156 0.9228659268545225 0.8848703510046925 0.9058752970110384 0.7930837571904319 0.8766546602182251 0.8392437642072841 0.8634447973284916 0.8959640621107694 0.8537075583467532 0.8829161162177565 0.8862718902582232 
0.4488436990578289 0.9252993486694271 0.8878637441214077 0.9084972429464983 0.7956058888859381 0.8792344736648275 0.8422614820654479 0.8662703640289691 0.8985331271907566 0.8562029969594516 0.8857850804952196 0.8889800240626407 
0.45881800348133617 0.927683750127785 0.89074359814831 0.9110961630250198 0.7982091672143021 0.8820140489132153 0.8451829559683772 0.8688009228178445 0.9010767321985822 0.8588894668569714 0.8883015812037125 0.8915692516099306 
0.4687923079048435 0.9300177913782419 0.8936008479101724 0.9136153081782719 0.8007216583853044 0.8847831440992033 0.8485249858409994 0.8715139765470371 0.9036109505762698 0.861588819363408 0.8909913846923889 0.8941854775955526 
0.4787666123283508 0.9323045748349899 0.8964524694581257 0.9161338971336583 0.8032425119291112 0.8874182855448418 0.8515662727898927 0.8742679557509065 0.9059877301079913 0.864276403608478 0.8937528854303853 0.8966995585994353 
0.4887409167518581 0.9345455068467222 0.8991975418645508 0.9185118349208522 0.8058358049596217 0.8900119511158527 0.8543261565454981 0.8770630202110209 0.9084802696471763 0.8669249501850629 0.8963912155959461 0.8991056716718072 
0.49871522117536543 0.9367412946237306 0.9019499377176792 0.9209158636640995 0.808455278164919 0.8925541863918766 0.8575366234572586 0.8798193301345797 0.9108720098074905 0.8697321270557483 0.8990218353453814 0.9015289159579272 
0.5086895255988727 0.9388891911757602 0.9046764841114238 0.9233848460649596 0.8111028632292259 0.8953462414155161 0.8607098620939388 0.8824801779806565 0.9132144361490666 0.8724736371221019 0.9017451134562718 0.9038417431798131 
0.51866383002238 0.9409912739810204 0.9074127189059689 0.9257096696506197 0.8136949443420984 0.8979765694456414 0.8636175207871349 0.885215625294324 0.9155975483284573 0.8750268494773424 0.9041022050697473 0.9062542705041549 
0.5286381344458874 0.9430521102045751 0.9100585967459321 0.9280279849601029 0.8164935553690112 0.9004793868007637 0.8665473090074766 0.8880423781138181 0.9179724616921512 0.8775851464941788 0.9066054926539489 0.908703672089232 
0.5386124388693947 0.9450709280646348 0.9127537133303993 0.9302298752974332 0.8192579865358961 0.9030990920078286 0.8693751000905718 0.8908601738863032 0.9201930258897947 0.8801097770821731 0.9091415095399729 0.9111040765247902 
0.5485867432929019 0.9470476600745856 0.9153916832321919 0.9324345787387636 0.8221755571896892 0.9057958402151587 0.8723634784313259 0.8935336395121192 0.9224360361519999 0.8828591126983759 0.911782515339753 0.9135405619745616 
0.5585610477164092 0.9489867233972712 0.9180301922383919 0.9346867888902374 0.8251814241662268 0.9083671254098562 0.8754161813649618 0.8962115392903062 0.9246697575503225 0.88538598114771 0.914164905543779 0.9158889192658661 
0.5685353521399166 0.9508859737651822 0.920760227483229 0.9368438066395269 0.828000465744989 0.9109002437006389 0.8785436677899392 0.8989588511267561 0.9268929452756691 0.8880306662833556 0.9166121892455021 0.9182041172335926 
0.5785096565634239 0.9527455719253813 0.9233604440524348 0.9389139601993808 0.8308911377705357 0.9133363153379841 0.8815963571167378 0.9015127510259686 0.9290534216718179 0.890543997281575 0.9191297023058471 0.9205484994631068 
0.5884839609869312 0.9545691690423506 0.9260047191705822 0.941037936734587 0.8339340638530168 0.9157263761190759 0.8843797577053014 0.9041866828063876 0.9312619903415374 0.8930341824288338 0.921617702193908 0.9228790350412186 
0.5984582654104385 0.9563568924162361 0.9284656611742526 0.9431118747357029 0.8370439717032554 0.9181497528602482 0.8873336738365595 0.9068384053302658 0.9335049050402667 0.8956098073867754 0.924015544349857 0.9249568915852202 
0.6084325698339458 0.9581063534735985 0.9311331898465799 0.9450233217055573 0.8401432166898685 0.9205886384613505 0.8904578635616588 0.909365336125163 0.9356181776822324 0.898147586352277 0.926345781690303 0.9271530806190551 
0.6184068742574531 0.959819087234748 0.9336644020189595 0.946903148400813 0.843337703725554 0.9230486096585447 0.8933596318224741 0.9120442441089724 0.9377828942151861 0.9007755236807898 0.9287753766545283 0.9294311689703874 
0.6283811786809604 0.9614952076915166 0.9360444921967658 0.9489458632580685 0.8465571179425386 0.9254554122596352 0.8963085505711831 0.9145901087041189 0.9398904425725791 0.9033981689741523 0.9311237306026874 0.9316655031094274 
0.6383554831044678 0.9631341410965767 0.938336015490381 0.950852482593102 0.849538069955108 0.9277690118395556 0.8992677981886598 0.9171857887366481 0.9418871192124438 0.9059953126897583 0.9333139314864346 0.9339964140970468 
0.6483297875279751 0.9647365101792899 0.9406410700158611 0.9526986017436746 0.8528786818232412 0.9301504083224118 0.9022391967296117 0.9197171249761665 0.9439736900940128 0.9086990413325432 0.9358198445959283 0.9362637896901538 
0.6583040919514823 0.9663044912111254 0.9429036628447317 0.9546215661384052 0.8561878940402273 0.932543878414619 0.9051306972774871 0.922411463681999 0.9459290767543652 0.9113934715935924 0.9382794391106648 0.9383467635143201 
0.6682783963749896 0.9678386150397859 0.9452200185905545 0.9563536754257802 0.8596031791928375 0.9348085355462905 0.9079746597448987 0.9249186302420795 0.9478588915210454 0.9139218767326011 0.9404750210459581 0.9405189520630128 
0.678252700798497 0.9693385556411542 0.9475014094910001 0.9581432683668543 0.8631446040459404 0.9369981431885981 0.9109747070908261 0.9274252895690354 0.9498576912477791 0.9166517547854992 0.9426239363564647 0.9425595825423406 
0.6882270052220043 0.9708034457861717 0.9499105478689795 0.9598783459662333 0.8666224028133626 0.939177390056801 0.9137935375548594 0.9297453584170746 0.951744564496031 0.9192373046090371 0.9447796054797225 0.9446988183193993 
0.6982013096455116 0.9722359143446593 0.9520866847409882 0.9615871947273967 0.8702277753862049 0.9414653686434513 0.9167674804548209 0.9320357983386907 0.9537101076384641 0.921838898923472 0.9470774982973559 0.9467419120042784 
0.7081756140690189 0.9736381168586113 0.9542332578785931 0.9633532243883333 0.8738672293577326 0.943714145578804 0.9195315145357572 0.9345486650940593 0.9554805412440163 0.9243333792984576 0.9492044133624725 0.9488666699285035 
0.7181499184925262 0.9750089558820169 0.956291168243457 0.965004498379942 0.8775465048595482 0.9459710756325533 0.9224568553071978 0.9370754888563758 0.9573192536165117 0.9270157408985858 0.9513592703937205 0.9508790505111584 
0.7281242229160335 0.9763457996201117 0.958502457888648 0.9667289031542254 0.8812095472870571 0.9482134789496173 0.925220811671902 0.9395070831874827 0.9591342000026816 0.9296053680026141 0.9535361673146953 0.9529339607314914 
0.7380985273395408 0.9776519035072969 0.960495299654163 0.968306680515818 0.8850062464618631 0.9503823087137315 0.9280105651276336 0.9418480710762427 0.960949451278526 0.932302296812742 0.955719336463368 0.9549161965397938 
0.7480728317630482 0.9789244454696117 0.9623799621070016 0.9698817401670393 0.8886961749511044 0.9525454482554423 0.9308818067661487 0.9442078541033762 0.9628272022352795 0.9349231419400185 0.957932495437927 0.9567576919050448 
0.7580471361865554 0.9801664297686404 0.9642854003833086 0.971410970699281 0.8925828104627677 0.9545059303792659 0.9337631885598621 0.9467224618111157 0.9645639742405198 0.937568498858598 0.9599852056196128 0.9587411137669928 
0.7680214406100627 0.9813779758932071 0.9662872787138771 0.9730129771270806 0.8964743419104191 0.9566836677522452 0.93650580523992 0.9490856311210604 0.9663263472351533 0.9401153306344772 0.9620730368791502 0.9606773795404009 
0.77799574503357 0.9825572097548438 0.9681615001439541 0.974515913160299 0.9004775223391547 0.9588310512610797 0.9392764825439235 0.9514495417256887 0.9680764423093782 0.9426564053057819 0.9640131201714645 0.9626558456957985 
0.7879700494570774 0.9837050027608902 0.9699891482020344 0.976004742097859 0.904488803988823 0.9608440371784318 0.9419466184283558 0.9538818644435286 0.969778005166718 0.9451267086304891 0.9660702606248702 0.9645563667164592 
0.7979443538805847 0.9848213725453959 0.9718707542360632 0.9774092437715723 0.9084652387032037 0.9629198730132825 0.9446029404406558 0.9562022193348909 0.9715508127879167 0.9476374007949192 0.9681767822386569 0.9664082597900727 
0.8079186583040919 0.9859048456464145 0.9735999781052249 0.9787693461170904 0.9126013502195748 0.9649679062915291 0.9473733565480015 0.9584474542663588 0.9731983642035724 0.950343386078469 0.9700427520484758 0.9682468032750668 
0.8178929627275993 0.9869569508903202 0.9755359931085031 0.980151437288348 0.9169818994603994 0.9668948664698878 0.9502071725568758 0.9608054076766804 0.974853239546169 0.9526589540930567 0.9718706179094629 0.970025257028516 
0.8278672671511066 0.9879764372267609 0.9772025035763617 0.9815779891685186 0.921239566539017 0.9688657700700564 0.9531090323789528 0.9631575735361847 0.9764083855325736 0.9550661269515676 0.9737703897050973 0.9719308426335213 
0.8378415715746139 0.9889657419799209 0.9788570664562021 0.9829406185094899 0.9253228579324565 0.9708281897650797 0.9559967018314222 0.965413791595973 0.9778862138703082 0.9576112691806535 0.975524753914944 0.9737294385592496 
0.8478158759981212 0.9899251741631949 0.9804476073775025 0.9841615594137514 0.9297953613924845 0.9727670216268567 0.9588444736970968 0.967529435943227 0.9794608722775617 0.9601747898065215 0.977213600733305 0.9754551833468175 
0.8577901804216286 0.9908530497939547 0.9820598449600132 0.9854083556071942 0.9342252618769126 0.9747284996887864 0.9617096495359695 0.9697740507433175 0.9808707129526135 0.9626997918699476 0.9790384808753344 0.9771603672098973 
0.8677644848451358 0.991747708428219 0.9835994541975506 0.9867029711018966 0.9387922363037626 0.976531336175893 0.9646393907936645 0.9720058327552603 0.9824349532199314 0.9653550899744632 0.9807207641083564 0.9788971285620583 
0.8777387892686431 0.9926102778274913 0.9850911804739255 0.9879518627150365 0.9434355046565899 0.9784739797662757 0.967347352168793 0.9741954797744761 0.9838694001997338 0.9677282388946039 0.9823067164654994 0.9806383206624344 
0.8877130936921505 0.9934422388222907 0.986532296809266 0.9891305726468572 0.9479874751502713 0.9803290703356942 0.9699878346619758 0.9763873391658356 0.9853204181222975 0.9703096523584743 0.983926622394742 0.9822948783264193 
0.8976873981156578 0.9942409690739584 0.9880082464477042 0.99033581958652 0.9528256103665635 0.9822129193471854 0.9726920779708572 0.9785917882620454 0.9868184310832141 0.9731009823084803 0.9856073018572078 0.9840225583821608 
0.9076617025391651 0.9950055787840552 0.989484936796067 0.9914358902774695 0.9574521050285497 0.9840639230618909 0.975317439390531 0.9806526018014365 0.9882852704650619 0.9756071209912549 0.9871239330004801 0.9856835173154302 
0.9176360069626723 0.995733413737332 0.9909152705386768 0.9925180536916132 0.9623598005548175 0.9857738758639251 0.9781209479417662 0.9826914671851525 0.9896283101232745 0.978257701632113 0.9887469820196849 0.9872481612096123 
0.9276103113861797 0.9964224458623792 0.9922436762135585 0.9936018857768525 0.9672336669577736 0.9874734188938692 0.9807099650737761 0.9848642722976518 0.9909610307687914 0.9808608615838638 0.9903581554976361 0.988841412538088 
0.937584615809687 0.9970722995151331 0.993474482101939 0.9946280806988509 0.9721180984609626 0.9892614414303668 0.98352259918392 0.9869291131406295 0.9922793951054607 0.9832649161405442 0.9917217196668687 0.990423997519092 
0.9475589202331943 0.9976840953256018 0.9947522094293189 0.9955650742577524 0.9771593542807837 0.9909699920484704 0.9863009512889178 0.9889296788345708 0.9935552234563545 0.9861322538471836 0.9931588352157307 0.9919478870837843 
0.9575332246567017 0.9982543320536015 0.9959084859999459 0.9965061768159051 0.9820959977570838 0.9925877579465533 0.988991012637639 0.9910562215584737 0.9948250085842262 0.9886506326004284 0.9946536879769001 0.993496481977391 
0.9675075290802089 0.998776471462274 0.9969775683187261 0.9974399671839012 0.9871049954966775 0.9940956911280696 0.9915432365344592 0.9931395169485882 0.996106781360028 0.9911889375551521 0.9960622990895576 0.995024568200596 
0.9774818335037162 0.999239280848536 0.9979689457739136 0.9982789345878026 0.9917673849681508 0.9956718250007172 0.9942010795776008 0.9952414350187018 0.9973482648865116 0.9937932505475002 0.9973558112115188 0.9964311531312363 
0.9874561379272235 0.999642065798521 0.9989811719302534 0.9991076795408127 0.9958482155928835 0.9972949120635687 0.9968080566661905 0.9973375533825661 0.9984335993621861 0.9964175523453419 0.9986427428124388 0.9977837097355584 
0.9974304423507309 0.999949973226671 0.9998339169810969 0.9998268616058631 0.9992485047793875 0.9992842581687671 0.9992865471494391 0.9994054694580657 0.9994960338267993 0.999232404963731 0.9997727375382977 0.9993454336697638 


==> figures/raw_data/unsupervised-all-values.txt <==
ratio Oracle sam_score entropy h_all h_sample h_theta h_task h_augmentation h_prompt reg_iou_diff reg_unsupervised_diff reg_prompt_diff reg_mean_iou_diff reg_mean_unsupervised_diff reg_mean_prompt_diff diff_large_tiny mean_diff_large_tiny diff_unsupervised mean_diff_unsupervised diff_dense mean_diff_dense
0.0 0.5991846240895297 0.5991577912880925 0.5991633389960457 0.5991576658979353 0.5991576658979353 0.5991576658979353 0.5991643174995956 0.5991606679148196 0.5991577528429852 0.5991589530326982 0.5991836180296358 0.599158459880129 0.5991699001571776 0.5991780507968397 0.5991620359855362 0.599181820722188 0.5991617065040215 0.5991828588447208 0.5991825342736546 0.5991585468913051 0.5991602331349295 
0.009974304423507309 0.6081909575371968 0.6017535101352396 0.6025165408441765 0.602197865697211 0.6006726217281341 0.6015753915578549 0.6015534238399641 0.602028145916526 0.6006519326348917 0.6009606523435818 0.6072721536433804 0.6006445736968411 0.6006654813898403 0.605381906759294 0.6007723111296125 0.6014387445512359 0.6006548105025952 0.6065062483753473 0.6054805732825409 0.6012035220537238 0.6013101183216557 
0.019948608847014618 0.6164465120963597 0.604087546652811 0.6055287855724344 0.6052281523656696 0.6023926320194833 0.6039263070108225 0.6038237176599661 0.6044807209267771 0.6023161857428776 0.6030362491137087 0.6145850969482571 0.60261893400872 0.6022454952802264 0.6107324036951237 0.6027928412749906 0.6036557047326634 0.6021875924840683 0.613170935219024 0.6109710628053421 0.6037135901059029 0.6033615846300225 
0.029922913270521927 0.6239927241708448 0.6064173050169928 0.6086635176220814 0.6079939708802922 0.6037471171787794 0.6064253607280632 0.6057641098102281 0.6069198066768308 0.6041230378715867 0.6051530270381249 0.6212855572630934 0.6049995688605457 0.6040429618607197 0.615593743728377 0.6050513007803172 0.6060323065607429 0.603708431592454 0.6194372676146664 0.6156399802857558 0.6066354227882168 0.605467899139988 
0.039897217694029236 0.6309463471016449 0.6085984116804919 0.6115413032552234 0.6108311960312041 0.6053144145463223 0.6087391575099331 0.607649868061191 0.6091580488589483 0.6059276882893034 0.6072630430739172 0.6274162175853257 0.607166416074897 0.6056592538108365 0.6199553397673718 0.607139178711126 0.6083632706306665 0.6051757893883484 0.6252702688991375 0.6199555104337316 0.6092930480660285 0.6076640422303515 
0.049871522117536544 0.6373619394132595 0.6107047889268697 0.6143711960412573 0.6135526722959422 0.6067670099764081 0.6108121029001903 0.6095104754175609 0.6115587367806732 0.6077398096429912 0.6091883152038915 0.6330733540073964 0.6095016701526155 0.6073011750199173 0.6240447147536805 0.6092939301037194 0.6107227332257052 0.6067325426252663 0.6309466120556595 0.623897440540972 0.6119811982520902 0.6100265278254526 
0.05984582654104385 0.6433113009905265 0.613015493842386 0.6170172050062851 0.6159677472356269 0.6086104089865576 0.6132229757598966 0.6113650156793704 0.6136490935423711 0.6096647230223705 0.611341952159946 0.6383775598133823 0.6116894445242521 0.608780195380625 0.6277611564851726 0.6112311122382843 0.6128561209037174 0.6085188279963918 0.6359053801981019 0.6276615402723109 0.6144842006119439 0.6123001425859568 
0.06982013096455116 0.6488817811685684 0.615115972056924 0.6197906873383885 0.6180455951017948 0.6100744753025757 0.6155907627625556 0.6130325345141607 0.6158499919249546 0.6116847131388139 0.6133973672224701 0.64308407484775 0.613925129386231 0.6104236849535449 0.6311507219029289 0.6133238772241465 0.6150867810409074 0.6103125787079638 0.6409366830033746 0.6311020778774399 0.6168056194052448 0.6145376712912602 
0.07979443538805847 0.6541101441407833 0.6174174371683743 0.622287660616163 0.6203625812185067 0.6117660003985362 0.6178875531651286 0.6145536420870644 0.6177431593062451 0.6136265928191891 0.6151696424454098 0.6474134118103242 0.616080342145142 0.6119254205605649 0.6347954427334653 0.6155111509078526 0.6173913940222061 0.6120009296425277 0.6453147165345029 0.6342853642541414 0.619226065339309 0.6165568389221193 
0.08976873981156577 0.6590404862434903 0.6193505386479596 0.6247937047746449 0.6224490811525797 0.6134224559567469 0.6202826467948996 0.6159380376714088 0.6197897545940182 0.6156466390755707 0.6170480049381915 0.6515966081625779 0.6181335849356079 0.6135291546127648 0.6378985796666234 0.6173487603061718 0.6195482662777527 0.6136284700052914 0.649654726739594 0.6377055884669823 0.6214789576999709 0.6186571224755777 
0.09974304423507309 0.663705303125977 0.6215266924744439 0.627402832661255 0.6246904869922968 0.615004786895842 0.6224464736090609 0.6174667340434891 0.6216447701958632 0.6177235692905366 0.6188516551703556 0.6556367251962806 0.6200479761967602 0.6150888791555964 0.640851774592636 0.619465319878629 0.6215222524293368 0.6153888332924573 0.6537550147049925 0.6405678972902348 0.6240357750587832 0.6208052824265049 
0.10971734865858039 0.6681192114850832 0.6235261893900765 0.630057519300089 0.6267556632243454 0.6165455341238497 0.6245428043988894 0.6191104134931347 0.623438941770859 0.6195998333622432 0.6205733681628598 0.659539296984541 0.6220549813715731 0.6165675327606054 0.6437571802755073 0.6212050565180696 0.6235760295997896 0.6171663423300277 0.6577295955462419 0.6433130144947672 0.6262562134925008 0.6231175536018982 
0.1196916530820877 0.6723020197858722 0.6253290539078671 0.6325216801106074 0.6285597697346929 0.6180825173201825 0.6267377197849875 0.6207868219699082 0.6251573158980693 0.6215041504053919 0.6222971728207034 0.6631279520966398 0.6240427411724192 0.6181535030496869 0.6464014921008052 0.6231001654905436 0.625637260194429 0.6185880261149669 0.6613714505424733 0.6462280818843483 0.6285227705539147 0.6250768592448968 
0.129665957505595 0.6762563082196086 0.6270007081515475 0.6347201756034705 0.6308515521131017 0.6194812932264574 0.6290023731764584 0.6221441239895208 0.6269638360726064 0.6233030857641519 0.6241162820044993 0.666388527506117 0.6262127842525104 0.6196304999120014 0.649059465061438 0.6249557869681956 0.6273400399493386 0.6204555677544862 0.6648763948921134 0.6489397569903681 0.6308735691986341 0.6269254273912526 
0.1396402619291023 0.679984691299913 0.6288086079312311 0.6370267259457328 0.6327664030732182 0.6210063526447307 0.6312619179407706 0.6236489300791107 0.6287533564532916 0.625327728658807 0.6260850926841853 0.6694968107840934 0.6278361707294742 0.6213713207011496 0.6517333610444653 0.62700647808817 0.6293901245652846 0.6221032882491607 0.6683095468508701 0.6515813920803291 0.6328741373734293 0.6288428828177408 
0.1496145663526096 0.6835025839432335 0.6307511656132627 0.6392747727296116 0.6349189964868815 0.6226388557314008 0.6334992479193364 0.6250912852525476 0.6305721684492928 0.627243486189655 0.6277043003389953 0.672571648211226 0.6295873664344837 0.6231998804037552 0.6539320896105212 0.6287798201712491 0.6314575764297116 0.6235454197684328 0.6713189448559892 0.654036328063452 0.6348707021817007 0.6308794612785229 
0.15958887077611694 0.6868277329518452 0.6325263369365441 0.641424953893878 0.6369585632732234 0.6241710349402126 0.6355426566598328 0.6267358002991763 0.6321978926801932 0.6291279145256093 0.6293682898955937 0.6754308009317782 0.6315444609590086 0.6246502900900041 0.6561974293898944 0.6303816722393341 0.633174437503054 0.6252255691947918 0.6741986139167396 0.6564795962282245 0.6365971651754724 0.6328282703667845 
0.16956317519962424 0.6899518572918931 0.6341183082306414 0.6434891451677894 0.6388172888000216 0.6255993705678757 0.6376602705058343 0.6282627861946082 0.6337673153356721 0.6309153210496067 0.6313079532119386 0.6782205784887576 0.6333050435884672 0.625880956695846 0.6584604077392452 0.6320798000918774 0.6349152656158792 0.6268148609455841 0.6771503546759141 0.6587361107350208 0.6383903341779207 0.6344286116624067 
0.17953747962313155 0.6928855227578095 0.6359868832158475 0.6454111228617468 0.6407614793705205 0.6270445324319378 0.6396411406595077 0.62966417886457 0.6352832936299634 0.6325420988508075 0.6328966383675833 0.6806816149379972 0.6354936174613842 0.6273669931761254 0.6606804750917975 0.6337869902680273 0.636889323044932 0.6282806271887348 0.6800589468023154 0.6609643231889236 0.6402469783436651 0.6361927993506673 
0.18951178404663885 0.6956342824184353 0.6376339123854778 0.6472956643468727 0.6424392130966438 0.6284794519379647 0.6415357231362022 0.6312321868564229 0.6369506013256767 0.6344436232424856 0.6345180675753531 0.6830888185389234 0.6372239554549113 0.6287505986175722 0.662781802157185 0.6357285117233915 0.6384602118782332 0.629739379263832 0.6826365614103665 0.6630266458256332 0.6420974346584559 0.6379802663915085 
0.19948608847014618 0.6981876908819837 0.6390888660240142 0.6490750158178766 0.6442764054386034 0.6301595514147555 0.6433331524491691 0.63274433289049 0.6383592039855934 0.6363006274971479 0.6362561289938176 0.6854598280153655 0.638893402619386 0.6303008130005824 0.6647981946250969 0.6374875540659821 0.6403507654641425 0.6313007693358363 0.6849460716013726 0.6651299889857625 0.6438086900558959 0.6395786605398538 
0.20946039289365348 0.7005553521364634 0.6407906161950245 0.6508507345082729 0.6458447157018525 0.6316463303833123 0.6454097645542988 0.633967465124008 0.6397597981838685 0.6383996811563932 0.6375594292988446 0.6875694407463461 0.6403999191819616 0.6315884972762636 0.6668039226804001 0.6391570877481959 0.642061790462442 0.6327670239400325 0.6873258734515056 0.6671427418361932 0.6455633003560208 0.6413334750104829 
0.21943469731716078 0.7027480072096959 0.6421488772921563 0.652883292197837 0.6476970504700256 0.6331909404268129 0.6470678411464807 0.6354459551071592 0.6413329677339356 0.6404491231971096 0.6390251630060029 0.6895785574429283 0.6420248759614924 0.6329916707775382 0.6685953508758311 0.6407124391738729 0.6435568462262726 0.6341309681850413 0.6893417629047704 0.6691394747926418 0.6470501771692083 0.643060644575377 
0.22940900174066808 0.7047822252919829 0.6435268975781033 0.6546285485271038 0.6494797406745992 0.6345266409824651 0.6488950306883718 0.6369047793488141 0.6427337507973433 0.6424824391840555 0.6403637857401241 0.6915130936773357 0.6437765494690866 0.6341771424965731 0.6702468046665391 0.6425120068541288 0.6452040741569004 0.6355101467433576 0.6914103905470473 0.6708779254437001 0.6487532784665363 0.6445186426102024 
0.2393833061641754 0.7066552492661724 0.6450104340270603 0.6564928605864366 0.6509550716449598 0.6358148241970003 0.6506812379792517 0.6382574353508668 0.6442505223812428 0.6445543688095595 0.6418107584695938 0.6935183300591649 0.645058904379878 0.635438064303798 0.6719954734242807 0.6440305302503458 0.6468294607052057 0.637018012966578 0.6932974501589828 0.6727607043587468 0.6503984018112621 0.6461641894024324 
0.24935761058768272 0.708361303947812 0.6465448450814465 0.6582839935827687 0.6521940671589808 0.6370915659391077 0.652231246401112 0.6393694197533942 0.6459856651799272 0.646710047051179 0.6432128745113351 0.6950914456631568 0.6464052918999985 0.6369614134607463 0.6737142486512352 0.6453672916954081 0.6485146959740997 0.6383951645846249 0.6949028734421759 0.6745806166214705 0.6518012714122418 0.6477081185512217 
0.25933191501119 0.7099119148923801 0.6482219667661181 0.6600655639918408 0.6539350281493554 0.6384505772668472 0.6539105268819502 0.6405914704756741 0.6474596959821195 0.6486962064772047 0.6447507339208034 0.6967810944621128 0.6479517767980273 0.6382212925360883 0.6755154928562553 0.6465814402153852 0.6500371764154688 0.6400023607552128 0.6966246428340248 0.6762681017674681 0.653088783584378 0.6493207238798472 
0.26930621943469735 0.7113172542088155 0.6496665293336308 0.6619071322492219 0.6553419050279896 0.6398665656301705 0.6556525205988721 0.6419253740752737 0.6488391801517797 0.6507033902960818 0.6462511588474462 0.6984796383362243 0.6493008171145226 0.63962172511347 0.67733439817497 0.6480443412117785 0.6516893221760146 0.6414176152550269 0.69820655888886 0.6780879728772146 0.6546075507253876 0.650753230804269 
0.2792805238582046 0.7125875132238054 0.6510745211373837 0.6635529663100793 0.6568723135839774 0.6412002485469969 0.6573415416365965 0.6432366285600652 0.6502232751443839 0.6525399307838817 0.6477699403447962 0.6999027311834295 0.6506624184488097 0.6408335681611292 0.6789213546905423 0.6495937786720003 0.6534395921756883 0.6429628846781079 0.6997040637950186 0.6797151802144223 0.6558323956239586 0.6522992362060644 
0.28925482828171195 0.7137268059799118 0.6523843316303751 0.6651948360230199 0.6581780494574833 0.6424924486420054 0.6590664947853281 0.6444045034877796 0.651841833079203 0.6543650911086519 0.6493193735097449 0.7013723556174605 0.6520917370011612 0.6420865778918661 0.6802696548779317 0.6510529327742629 0.6550245917684009 0.6444299241610305 0.7012953877036717 0.6813145472969208 0.6572473887931608 0.65366075304724 
0.2992291327052192 0.7147338916581784 0.6536839251077375 0.6669252423501646 0.6597168151507512 0.6439501163951938 0.6606996102009163 0.6456344469219927 0.6534599275366693 0.6561501547582388 0.6507523883221831 0.7027822025963892 0.6533140829191478 0.6433588449126624 0.6817896533697971 0.6523978738215658 0.6565538166362176 0.6458722046717229 0.7026630947021205 0.682845612898917 0.6584534707661055 0.6550345428392068 
0.30920343712872655 0.7156206917058402 0.6550000513175055 0.6685991112412617 0.6610214851004887 0.6453235417206608 0.662361849225001 0.6468500658232257 0.6547938316543345 0.6578882501148129 0.6521885708124932 0.703958793819195 0.6545816698088157 0.6446440119115064 0.6834097650948484 0.65378446739641 0.6580287873582205 0.647097018902307 0.7039338600195314 0.6843911704320813 0.659762391877639 0.6561954602067369 
0.3191777415522339 0.7164050987257218 0.6564556879274394 0.6700637039699904 0.6623463371674905 0.6465883475022045 0.6640390823952999 0.6481640629384827 0.6562532328207391 0.6594885187951056 0.6536812355277156 0.7050536190607912 0.655926778449086 0.646081024112799 0.6848712366429529 0.6552359707563583 0.6597430046701384 0.6484270581109964 0.7051139435512446 0.6860305972506623 0.6608831884977222 0.6574656145157994 
0.32915204597574116 0.7170902199194785 0.6577387233215215 0.6716123767484403 0.6635705636097261 0.6479289568071996 0.6655811172900031 0.6495746726882956 0.657619408678379 0.6611665958889593 0.6547511828724154 0.706198119722688 0.6572349111975844 0.6474795519673723 0.6861942879508967 0.656685210635265 0.6612368339312268 0.6497901554856618 0.7063177280185562 0.6872953001153473 0.6621426289728612 0.6589343846684926 
0.3391263503992485 0.7176827587522747 0.6589937314736591 0.672993162718453 0.6648742120616326 0.6491834217777757 0.6671663183563895 0.6507700346353683 0.6589576708083718 0.6629268172196131 0.6559673124472032 0.7072828276287423 0.6582575301763883 0.6487697982383185 0.6876092864901666 0.6579517403621343 0.6628845517685774 0.6512180585074949 0.7073606960600849 0.6885948623083351 0.6633154299819863 0.6601589649532188 
0.3491006548227558 0.7181896363784956 0.6603508537907484 0.6744669377447865 0.6663149610011356 0.6504436693067686 0.6686847909832626 0.651977547033591 0.6602397522049291 0.6646626111591647 0.6571396211738316 0.7081595070885209 0.6594703721463734 0.6502270543700484 0.688914122850687 0.6592813574852949 0.6643114813590248 0.6526779004847126 0.7085148600517398 0.6899174250883513 0.6643829198341258 0.6615991361253897 
0.3590749592462631 0.7186236870077765 0.661634010119098 0.675925739613118 0.6675907243253355 0.6517246241430007 0.6700784934512092 0.6531363619143441 0.6614259503209404 0.6663842547948488 0.6582317863099606 0.7091079165239509 0.6607855879137707 0.6514710965419157 0.6902925451313486 0.6606565295199599 0.6655591630798344 0.6539434299283331 0.7093478038727202 0.6911142177651283 0.6655197867122986 0.6630371443473753 
0.3690492636697704 0.7189881592893228 0.6630246029607328 0.677331416958085 0.6689119761119754 0.6530746718856577 0.6713470412451773 0.6542683556512653 0.6627597947466004 0.6681052705040414 0.6596106593757444 0.7099183121883085 0.6619764461253257 0.652685801831098 0.6917052731930734 0.661927641216121 0.6669038396744538 0.6551554928573757 0.7101946248940482 0.6923119018882065 0.6665395718404095 0.6644482607444333 
0.3790235680932777 0.7192828735827739 0.6642105792974116 0.6784220480125456 0.6702487073989152 0.6545797793613968 0.6728887111180906 0.6553650806754185 0.6639908524105168 0.6695684905934911 0.6609797174327905 0.7107249368951093 0.6630968406146925 0.6538445702845028 0.6929434208490786 0.6630766280257995 0.6683433714104494 0.6565164433539136 0.7109576395360993 0.6933678544111428 0.6675178971377524 0.6657718976887018 
0.388997872516785 0.7195126687894402 0.6653806644709112 0.679722946662379 0.6713700245779601 0.6558424159428201 0.6743609345078997 0.6563219163327021 0.6651993041856609 0.6711876565854566 0.6623709781070873 0.7113867473124627 0.6643796174772063 0.6550474525272286 0.6941156245460897 0.6643976615705962 0.669589345513835 0.6579563474743666 0.7116298107146507 0.6944215013011231 0.6687249110966949 0.6669506519522257 
0.39897217694029236 0.7196829386433845 0.6665770624997921 0.6811199287901476 0.6725925445996532 0.6571331385504701 0.6758742062936807 0.6575544889868231 0.6663613184699877 0.6727805508880375 0.663670564855674 0.7119618526969362 0.6654201098153053 0.6560581508652493 0.6952175322951253 0.6655908756010479 0.6710148483076172 0.6591657413554673 0.7122655039501337 0.6955773432781096 0.6698001676576906 0.6682957016514531 
0.40894648136379963 0.7198034449705843 0.6677875150051266 0.6823982035686208 0.6735629085889515 0.6582710440432131 0.6770836749142585 0.6586522182177295 0.6673990539387291 0.6742377080734907 0.6648921469780801 0.7125082969789909 0.6665207531629658 0.6572491501969491 0.6962452101871142 0.666692649526756 0.6722199869386869 0.6603971106993846 0.7128538577457846 0.6968026237930082 0.6707652928952733 0.6696329965071574 
0.41892078578730696 0.7198789922616494 0.6687952616301805 0.6835912949734076 0.6747857523251733 0.6596766559055967 0.6785101625658139 0.6598914328175525 0.668842698431063 0.6756426439750778 0.6662400479043158 0.7131480425430335 0.6673900944534584 0.6583720465532813 0.6972299799737557 0.6679782918344432 0.6736129362150246 0.6614665476998336 0.7135228308532533 0.6978687207082694 0.6717148349223352 0.6707736522392699 
0.4288950902108143 0.719914998589183 0.6700632318840265 0.6848889713394357 0.6759293267496719 0.6612129785815036 0.6797398606468272 0.6608824969262322 0.6701164277132541 0.6770817682066831 0.6673167974541547 0.7136612604152968 0.6683222711407879 0.6595098845381279 0.6983094637679856 0.6691028936680348 0.6751015764210165 0.6626802981668792 0.7140890513703335 0.6988338224917351 0.6727467264921794 0.6719737796614572 
0.43886939463432156 0.7199197972201732 0.6712530497220163 0.6862639393176077 0.676958814351038 0.6623843435395897 0.6809570717206331 0.6620365702526088 0.6712743708645035 0.6787360934796293 0.6686571887917577 0.7141320510956752 0.6694722712926285 0.6605099741749597 0.699338191449603 0.6701360453004818 0.6764827946166757 0.6639308167497338 0.7145270158646956 0.6997234460443807 0.6737811180582964 0.6730645893988275 
0.4488436990578289 0.7199197972201732 0.6725171370305804 0.6874712150173493 0.6780238866208999 0.6636803007081461 0.6822303500415859 0.6630870682936231 0.6725078547641915 0.6801570607739805 0.6698166858121215 0.7145726296892212 0.6705374645862217 0.6616660336959095 0.700476773419288 0.6711577175135947 0.677774771361995 0.6649666276084076 0.7150168018554588 0.7005867720682071 0.6746472306278901 0.6741617464442053 
0.45881800348133617 0.7199197972201734 0.6735831201109677 0.6885469330224957 0.6792197677890397 0.6648719687916785 0.6834686073589743 0.664232845045597 0.6736109784625843 0.681758957983748 0.6708957054840644 0.7149944881479257 0.6713859742946127 0.6628461274962634 0.7013399802167353 0.6721750372304013 0.6791104509220983 0.666128305106309 0.7153981092983988 0.7014295560046682 0.6756485409401441 0.6750972577763015 
0.4687923079048435 0.7199197972201733 0.674717255676091 0.6897312802010737 0.6802860247526042 0.6662212185922102 0.6847042485427061 0.6653274591011914 0.6746993574649534 0.6831949619691253 0.6721557256037163 0.7153918310394854 0.6723315345170995 0.6640214304451758 0.7022419850782472 0.6731533123403048 0.6801684579788547 0.6673117061882975 0.7157985354585457 0.7023261322573013 0.6765587201537767 0.6761552217220728 
0.4787666123283508 0.7199197972201731 0.6756533779323292 0.6907438577359534 0.681317443394118 0.6673620925089424 0.6861096508867225 0.666313696232421 0.6757941559001666 0.6845632837627114 0.6733222928819105 0.7157489546855793 0.673253657375621 0.6653221350878161 0.7031021834318513 0.6742934659282271 0.6813704863893398 0.6684016449202901 0.7162789030797027 0.7031379570457232 0.6773341702046753 0.677400378321638 
0.4887409167518581 0.7199197972201729 0.6768720538972742 0.6918590379493312 0.6822633890527501 0.6686882823460185 0.6872970914367402 0.6674641879742175 0.6768868457113748 0.6857058500384025 0.6748183952508406 0.7160600967442207 0.6743538438124421 0.6662586176187059 0.7038521230873802 0.6754102298958714 0.6824785968266253 0.6695839744324165 0.7166256327060038 0.7038449526931561 0.678060497910257 0.6784289720186151 
0.49871522117536543 0.7199197972201732 0.6780740042445582 0.6930908308436734 0.6831040593540187 0.6700253553998181 0.6884698825844263 0.6686947029728684 0.6780672045357586 0.6868871867623964 0.6758103305331784 0.7163709997816347 0.6753401992723391 0.6673647919475898 0.7044383604842441 0.6763572717991849 0.6836873836347961 0.6706146685257894 0.7169658108691843 0.7046480885550588 0.67905170116126 0.6796395704782324 
0.5086895255988727 0.7199197972201736 0.6791335062393957 0.6939674166072213 0.6842374140868677 0.6713888093672102 0.6895951603332523 0.6697658759016409 0.6791466411716618 0.6880869119105358 0.676878662343199 0.7165905873520875 0.6761859817261203 0.6683418973986561 0.7051650683138746 0.6775493578865731 0.6848186466386759 0.6718825331327578 0.7173199627259597 0.7053902283484016 0.6799299379830305 0.6807353246980559 
0.51866383002238 0.7199197972201733 0.6801968080897698 0.6952532071062784 0.6851896489757875 0.67252905709338 0.6907562853310556 0.6707961854932502 0.6804388810259534 0.6892866167128864 0.6779913774934407 0.7168464932734903 0.6772666294853658 0.6693120584877901 0.7059628456741683 0.6786484283392294 0.6858513074696336 0.6728102331504054 0.7176303684466305 0.7061859612576712 0.6808720058767802 0.6817711383374925 
0.5286381344458874 0.7199197972201733 0.6812175569050144 0.696210302820946 0.686195966407815 0.6736618032186122 0.6917458735641999 0.6720816347973286 0.6816454332479255 0.6906147822655417 0.6790526366217148 0.717048423529631 0.6782196329902715 0.6704660202377091 0.7066863532898048 0.6797118139367033 0.6869565050464695 0.673863012347021 0.7178788508458869 0.7069285967702396 0.6817069867551045 0.6826469010610212 
0.5386124388693947 0.7199197972201733 0.682310764082639 0.6970640416371965 0.6872148177991951 0.6748686469699167 0.6930823966840177 0.6731949462941511 0.6828840877413486 0.6918187348133913 0.6802741466795773 0.7172876482095313 0.6791955590526064 0.6715417183472919 0.7074116975955194 0.6806434582031055 0.6880499276834704 0.6750007080192824 0.7180794858337127 0.7076621552358622 0.6825289324733899 0.6835855508821901 
0.5485867432929019 0.7199197972201733 0.6832537373268934 0.6979289388021901 0.688106975916049 0.676150791609062 0.6938782746139284 0.674497808709718 0.6838455529351855 0.692876010897244 0.6813886038981757 0.7175148797981693 0.6799927320458793 0.6725886499205139 0.708066259821857 0.6817526750263814 0.6890154221169449 0.6764095226185437 0.7182899644419282 0.7082015844877292 0.6832859634657789 0.6846777341001055 
0.5585610477164092 0.7199197972201733 0.684205937103856 0.6988333571682904 0.6892248823640059 0.6774252868579613 0.6949024220893527 0.6754218176680244 0.6850284107715815 0.6940032970116968 0.6824491626215689 0.7176819530987901 0.680641048645717 0.6737102031968011 0.7086238461328597 0.6827716902354805 0.6899870429787909 0.6774748483018758 0.7184603434250818 0.7087615640472753 0.6840674088763161 0.6855641124114268 
0.5685353521399166 0.7199197972201733 0.6852335881533639 0.6999359959603715 0.690063026338752 0.6787160970350578 0.696086384675549 0.6766417860735542 0.6859702164780861 0.6952233997504249 0.6835100822779372 0.7178364847942391 0.6814204495532734 0.6746851324017628 0.7092273172862874 0.6837457345798399 0.6909409804765694 0.6784838194586733 0.7186190206241282 0.7092747292824219 0.6850294750277877 0.6864739510752746 
0.5785096565634239 0.7199197972201733 0.6861803828838968 0.7007321655208025 0.6911435616257888 0.6799581700589404 0.6971016861237042 0.677748300722933 0.6870855645583364 0.6961879315407221 0.6843899835321737 0.717973136452502 0.6821361781198386 0.6758012869823008 0.7098125172828276 0.6847413870064714 0.6919150518903776 0.679619063394898 0.7187944199149057 0.7097760171191683 0.6857814342066486 0.6873446568133329 
0.5884839609869312 0.7199197972201733 0.6872406293525248 0.7014691546015632 0.6920485775002378 0.6809965580227996 0.6981105340278987 0.6786726593806135 0.6879859196257488 0.6971053855823812 0.6855389043008261 0.7181122332081896 0.6831285152832052 0.6768522261363122 0.7104323078054228 0.6858296753126175 0.6930947651810214 0.6807681078304996 0.7189144184505702 0.7103541090730242 0.6865256951428029 0.6881832228964536 
0.5984582654104385 0.7199197972201733 0.6882661831075928 0.7021618851201589 0.6930103743445493 0.682030139073043 0.699059473390744 0.6797950299970424 0.6889977675306939 0.6981958593084536 0.6868033006688845 0.7182161361349697 0.6840705746493235 0.6778208062579955 0.7109847498173755 0.6869348344883965 0.6939684452990924 0.6817896141025765 0.7190101620307425 0.7109677650019786 0.687293975276966 0.6891853765952404 
0.6084325698339458 0.7199197972201733 0.6891189018163717 0.702909901038134 0.6938440604970539 0.6829250296238975 0.6999964314275687 0.6808900817290553 0.6900272152300222 0.6991900187684144 0.6877785353087342 0.7183129583190832 0.6850305718021624 0.6790779050571408 0.711484947976386 0.6878541897521107 0.6950270022437178 0.6829919096511338 0.7190965535310684 0.7114829512129515 0.6880322212825626 0.6898023684645092 
0.6184068742574531 0.7199197972201733 0.6900350377917435 0.7036887587038007 0.6946608909717025 0.684012071144505 0.70085385314199 0.6821958935621639 0.6910379342456189 0.7001463292795075 0.6888952052736855 0.7184301976683739 0.6857480869327601 0.6800513237888719 0.711969672836411 0.6886345984508448 0.6960473884154159 0.68409267813668 0.7192156454725667 0.7120199572489159 0.6887668777613559 0.6907197317298465 
0.6283811786809604 0.7199197972201733 0.6909664141767239 0.7043262215785839 0.6954336997738083 0.6851944710725273 0.7017109941029628 0.6832916934335276 0.6919213727359124 0.7011113217673173 0.6899126085656176 0.7185160817748392 0.6864801620649384 0.6811167432018617 0.712401157561329 0.689560915438818 0.6970823540386129 0.6853316297552519 0.7193081405597906 0.7124477208718412 0.6895586486596449 0.6915747359165019 
0.6383554831044678 0.7199197972201733 0.6918425434218772 0.7051913384034642 0.6962646602489734 0.6864210814504252 0.7026539813009798 0.6844183297867272 0.6928598234844207 0.7020515880594668 0.6909691637156969 0.7186094654817433 0.68692952106294 0.6822658301839876 0.7129063621175324 0.6905493551678673 0.6980226229681329 0.6863265956048211 0.719369954689623 0.7128956441899804 0.6900874140691966 0.6923679098340918 
0.6483297875279751 0.7199197972201733 0.6928954745336419 0.7059194113237969 0.6971204513373798 0.687548868406984 0.7036427365361545 0.6853998644392356 0.6937592692546574 0.7029103508227393 0.6919081762530008 0.7187065068039593 0.6877793913259023 0.6832058591400624 0.7133902498043856 0.6915347162478144 0.698826936877817 0.6872792383197386 0.7194201158338065 0.7132819486615736 0.6909057080171713 0.6932752524345673 
0.6583040919514823 0.7199197972201735 0.6938436092848103 0.7066839355038821 0.6980627400279077 0.6887104998598859 0.7045044889904126 0.6865173026536985 0.6947176530151592 0.7038467071533837 0.6927090271623999 0.7187617345954085 0.6885601154392776 0.684170367191748 0.7138105685901145 0.6924106520217201 0.6997956717386319 0.6884456142191611 0.7194610778242131 0.7136181731394384 0.6916271034314888 0.6941008674988449 
0.6682783963749896 0.7199197972201732 0.6947747497210927 0.7073763161118746 0.6989539586035972 0.6897074006823481 0.7053435996791955 0.6875174832372117 0.6958035677836458 0.7045927472135776 0.6935607707244313 0.7188287257902181 0.6892705981425964 0.6852862001886398 0.7141730434999475 0.6932278500830144 0.7005395004182929 0.6894542957929222 0.7195088574625466 0.7140511275971124 0.6922742160707921 0.6950522419621473 
0.678252700798497 0.7199197972201729 0.6956440961860594 0.7080431385836311 0.6998815795318988 0.6907368581028946 0.7059499526631798 0.6885948355339728 0.6967101549149635 0.7055003683339192 0.6944747804113379 0.7188759277834843 0.690083265462891 0.6863162283577481 0.714499349506971 0.6940520402498667 0.7014914750907927 0.6903868210258391 0.7195479072466304 0.7144539564131099 0.6929586870971483 0.6959108191514892 
0.6882270052220043 0.7199197972201731 0.696552901884631 0.708671235071514 0.7005889860861189 0.691828053311461 0.7067539555049941 0.6896455372497398 0.6977115123686227 0.7061504020168988 0.6954702749314805 0.718966610893058 0.6909911506269816 0.6873622985258442 0.7148403053540381 0.6948901788780942 0.7023473746494923 0.6913309366367085 0.7195959269007364 0.7148292057775973 0.6937798288719365 0.6966226868535712 
0.6982013096455116 0.7199197972201726 0.6974678439500219 0.7093276873838699 0.7013723100603176 0.6930655339679178 0.7073608557384728 0.6906319216772906 0.6985634343939562 0.7067178882479797 0.6965178027803378 0.719025895463838 0.6917664297206537 0.688541400596723 0.7151194012696055 0.695640725034177 0.7032933488212995 0.6922425821005881 0.7196314632923525 0.7152056036751446 0.6943958042264786 0.6973986166222699 
0.7081756140690189 0.7199197972201721 0.6985383816830043 0.7098563889578264 0.7021271344673925 0.694260437365998 0.7081813998379551 0.6916034063251161 0.6995421003387257 0.7075661456810324 0.6973136900153942 0.7190909483052684 0.692468190875739 0.6897665311433279 0.715411857902264 0.6963951546525485 0.7040067581427171 0.693243407002088 0.7196765625429528 0.7155026379707128 0.6949608108147449 0.6981051443602456 
0.7181499184925262 0.7199197972201719 0.6993354438178677 0.710431788869109 0.7028462629398887 0.6952691241175664 0.7088873140742267 0.6926990763262997 0.7004005521503233 0.7082760096519517 0.698138486507937 0.7191435046222443 0.6929930799466458 0.6909237730007818 0.7156725066461095 0.6973921978895589 0.7047571414695392 0.6944039008591205 0.7197025272725041 0.7158432412082543 0.6957215281796082 0.6988688085788044 
0.7281242229160335 0.7199197972201714 0.700139096309102 0.7109623607724045 0.7036165629194326 0.6963163694263484 0.7094972325300635 0.6936630838273766 0.7013193993369246 0.7089289603417532 0.6990233882678188 0.7191907631075246 0.6937340073266527 0.6921468728830171 0.7159457676702052 0.698325359292578 0.7054357865541785 0.6953654186277066 0.7197485422882252 0.7161041510827488 0.6963444875825338 0.6995721127944838 
0.7380985273395408 0.7199197972201712 0.7010616916069862 0.7116893449809024 0.7043814172310392 0.6973988966967496 0.7101430891660582 0.6946559352641594 0.7022270592548077 0.7096077246035469 0.6998662155284123 0.7192478310481385 0.6945466955903729 0.6931705615978638 0.7162008577704685 0.699131673690367 0.7060675305853807 0.6963721037137157 0.7197730580832079 0.7163629307888599 0.6970147166908293 0.7003741259207649 
0.7480728317630482 0.7199197972201714 0.7018988871410043 0.7122473239275307 0.7050738877379734 0.698409190488309 0.7108189564944407 0.6955991961958164 0.7031381229387255 0.7103999053758376 0.7006249293686911 0.7192860577046599 0.6951699003808552 0.6940306729481841 0.7164984091893944 0.6999888872264884 0.7067540557377012 0.6971437420641206 0.7197828363944897 0.7165982990114165 0.6976565053704423 0.7010271442806705 
0.7580471361865554 0.719919797220171 0.7026781254226145 0.7128375341826385 0.7059033460602431 0.6995010437825103 0.7114852367289457 0.6966456638600644 0.7040310433199394 0.7109913073786519 0.701252230365699 0.7193214578947253 0.6959616614896977 0.6950682086560828 0.716770522818999 0.7008869939701704 0.7074769258320525 0.698126698573506 0.7197976946385023 0.7168198018932547 0.6981503854996014 0.7016542528857393 
0.7680214406100627 0.719919797220171 0.7036248423575309 0.7132966648830242 0.7066599118235946 0.700555994444071 0.7120228861914447 0.6975932218291616 0.7048215885397887 0.7115434182067357 0.7019834110434636 0.7193594506042427 0.6967444601978738 0.6960796724587885 0.7170335651583102 0.7016377177028617 0.7082309237943029 0.6990641900460133 0.7198138285737767 0.7170823425817127 0.6988540797473246 0.7024079912163176 
0.77799574503357 0.7199197972201714 0.704500777111261 0.7136726053266441 0.7073058525189578 0.7015805141859104 0.7126178913308957 0.6987590489836619 0.7057322060239181 0.712190828179355 0.7028249747237261 0.7193701359645328 0.6974377362591898 0.6971034896183987 0.717209992447013 0.7023180510089765 0.709029077438578 0.7000898189869357 0.7198199789988156 0.7173837746468761 0.6995303716646816 0.7030352640112675 
0.7879700494570774 0.7199197972201706 0.7053243283328807 0.714140004362991 0.7080017941330151 0.7026691849337089 0.713172546049666 0.6998392125510142 0.7065347046134706 0.7127245653625166 0.7036113517027218 0.7193937524776002 0.6980392990284923 0.6982136307747283 0.717364335485137 0.7030420848715423 0.7097254841106545 0.7009794493491251 0.7198229639795458 0.7175491705786519 0.7001319112351317 0.7038043388048898 
0.7979443538805847 0.7199197972201714 0.7061122541007542 0.7146356131788837 0.7085126665732104 0.7036462950192934 0.7136718690054357 0.7006429004694988 0.7072894642891584 0.7133265482753506 0.7042769183195877 0.7194224244611267 0.6986570373751869 0.6992596706222164 0.7175661625047725 0.7038662085656274 0.7103137183727939 0.7018600028547224 0.7198288516523274 0.7177438704905715 0.7006795128179251 0.7044110658645709 
0.8079186583040919 0.7199197972201716 0.706997044504939 0.715070432005913 0.7092038169622346 0.7048748326831801 0.7141158817517338 0.7015182219610432 0.7080314183577072 0.71381252275588 0.7049324768443542 0.719456090431114 0.6993798282905636 0.7004203583925201 0.7178262569836297 0.7046249301618037 0.7110521106165995 0.7027534181609312 0.7198322212486556 0.7179326890002156 0.7012863559779244 0.7052429820689206 
0.8178929627275993 0.7199197972201716 0.7078056033678923 0.7155062001791687 0.7098338815605474 0.7058590441016476 0.7146256525928422 0.7025562927165457 0.7089076348473622 0.7143072848142783 0.7056350170774665 0.7194927421606868 0.7000660030823841 0.701515202764268 0.7180400986920781 0.7053033700052677 0.7116527591778732 0.7037574865789696 0.7198389241070056 0.7181381419091641 0.7018149724175347 0.7060096013006392 
0.8278672671511066 0.7199197972201716 0.708709482315618 0.7159562676708078 0.7104281527726187 0.7067453725132283 0.7151760466951624 0.7033967934250467 0.7097009905754119 0.7148302552680467 0.7063078769366726 0.7195105621890865 0.7008523549469445 0.7026355004611196 0.7182215807546711 0.7060365577591288 0.712274738872111 0.7046301548102865 0.7198469098902615 0.7183209846240911 0.702349913874393 0.7068224053791147 
0.8378415715746139 0.7199197972201716 0.7096103838565909 0.7164243779400018 0.7111258157671374 0.7077641874174324 0.7156981821352644 0.704436389474862 0.7104816537631761 0.7152908122415574 0.7069033985717508 0.7195314428753133 0.7016151249955483 0.703584381655591 0.7183929127615054 0.706815886856216 0.7129175664062805 0.70555040644389 0.7198483352223852 0.7185107879849175 0.7029170198036151 0.7075423777162297 
0.8478158759981212 0.7199197972201716 0.7104268810565562 0.7168602320244728 0.7117509774483561 0.7087179911519379 0.71616158509768 0.7055008678822737 0.7113272865729969 0.7156540968424615 0.7075440160084523 0.719558469156235 0.7023852099139257 0.7046261838392577 0.7185644172301864 0.7075363560743796 0.7135165063092175 0.7066046513116246 0.7198494327581162 0.7186847918413775 0.7035081761515827 0.7081748058741746 
0.8577901804216286 0.7199197972201716 0.710987530011248 0.7170810212813169 0.712387307322877 0.7095844169529918 0.7167049683433644 0.7065804791356678 0.7122837472149397 0.7161207523181174 0.7081560921105298 0.719589898247113 0.7030922919618258 0.7056677514721221 0.7186801096001454 0.7081319582595965 0.7142126203396351 0.7075947055499511 0.7198549835413118 0.7188075966253099 0.704109888855918 0.7089106202399361 
0.8677644848451358 0.7199197972201716 0.711856803834085 0.7174131170460757 0.7130432244696512 0.7104455904359673 0.7171135759409186 0.7075714073766134 0.7130257963077888 0.7164575777896923 0.7088172814401079 0.7196205548328293 0.7039331731652478 0.7067094383292627 0.7188545509799638 0.7087412514537094 0.7148946007674565 0.7084542371840893 0.7198683065583339 0.7189479843340771 0.7047765510283458 0.7095402686858303 
0.8777387892686431 0.7199197972201716 0.7126768257629216 0.7176990067978436 0.71375768675845 0.7112707535682233 0.7174319850157086 0.708559961131428 0.7137831211573709 0.7168791872604794 0.7094645958404009 0.7196603466221119 0.7047086111062041 0.707596855015388 0.7189693379123475 0.7094208663228083 0.7154202532434522 0.7093003200554786 0.7198706400414745 0.7190816845405302 0.7054120510879637 0.7100794908314053 
0.8877130936921505 0.7199197972201716 0.7134494212613286 0.7179184310275118 0.7142587283498338 0.7122360530970375 0.7178090676825065 0.7096240248242366 0.7143751328823537 0.7173809205572512 0.710121745277181 0.7196817765363521 0.7057134155897498 0.7085049197137887 0.719072602334085 0.7101136305526934 0.7159362886920191 0.7101452798488693 0.7198821302866477 0.7191961231416542 0.706154918126775 0.7106824985072885 
0.8976873981156578 0.7199197972201716 0.7140731839782523 0.7181995031613299 0.7148839048208774 0.7130468402890134 0.7181560936222527 0.7105878964220261 0.7150453565131204 0.7176808998931687 0.7106468325318867 0.7197159943436463 0.7064841891155262 0.7095992557203797 0.7191985001853655 0.7109902034407027 0.7164137227728056 0.7112458188003286 0.7198859279151598 0.7192777687617773 0.7068711775845012 0.711298161280759 
0.9076617025391651 0.7199197972201716 0.7147314252814342 0.7184565035537555 0.7155242662931847 0.7138536778099127 0.718438786888792 0.7116434334148876 0.7156447167370246 0.717997566593622 0.7113277316703512 0.7197549985996936 0.7074383888766066 0.7105958294640737 0.7193082279226071 0.711844775401474 0.7168355506404804 0.7120089022395668 0.7198889464404978 0.719372925224521 0.7078522761905809 0.7120254115882617 
0.9176360069626723 0.7199197972201716 0.71545280154169 0.7186830067505052 0.7161695274507793 0.7145516568649563 0.7187462845542718 0.712520037395768 0.7162715326173915 0.7183014688815378 0.7119342106044719 0.719770875037006 0.7084526174546302 0.7116025762899787 0.7194216795188749 0.7125394259270237 0.7172549313912292 0.712900898466716 0.7198997373695929 0.7194783425563714 0.70887144208532 0.7129041271341339 
0.9276103113861797 0.7199197972201716 0.7161324544408345 0.7188987981637817 0.7167031603917915 0.715338281283268 0.7189715979287081 0.713429700821383 0.7168661024102284 0.7186144394722024 0.7124425077262174 0.7197867085543558 0.7095116931238515 0.7125236469815481 0.7195026905412277 0.7135244253953934 0.7176313888637058 0.7137861264233032 0.7199020824560289 0.7195730114745564 0.7099886080732389 0.713706846272629 
0.937584615809687 0.7199197972201716 0.7168256656673567 0.7190171590687757 0.7171708182506686 0.7162546460728081 0.7191574278284617 0.7142461597453637 0.7175367738808764 0.718853801073399 0.7130970892776192 0.7198033775324267 0.7107385513057887 0.7133440915686833 0.7195850605559809 0.7144974088562179 0.7180397235472492 0.714828722473222 0.719908507277763 0.7196537706969275 0.7111876093097558 0.7146064274849566 
0.9475589202331943 0.7199197972201716 0.7174964964449893 0.7191673664475103 0.7176758947663899 0.71690939996891 0.7192909561428897 0.7152805730836709 0.7180995876523947 0.7191758556017189 0.7137395106241972 0.719835795010616 0.7120803953359504 0.7141571546902828 0.7196629486791136 0.7154535172056252 0.7183916077209315 0.7159281026055448 0.7199126340266376 0.7197107485652167 0.7125903600106004 0.7155909542093258 
0.9575332246567017 0.7199197972201716 0.7181411190769138 0.7193379858316987 0.7181761172241947 0.7176992705262757 0.719473420753048 0.7162691179954936 0.7185782440591304 0.7193638766903131 0.7144662301678595 0.7198647075865652 0.7135143703130336 0.7150718887551565 0.7197128164017794 0.7164223617051023 0.718632325761238 0.716832657139436 0.7199146125077588 0.719763263371682 0.7141837872394806 0.7164712343246398 
0.9675075290802089 0.7199197972201716 0.7186834967840736 0.719461159252063 0.7186456902227423 0.7183645728414638 0.7196087794154566 0.7172109974997474 0.7189805592952575 0.7194849370918094 0.7152893295092576 0.7198764738757282 0.7149546243823126 0.7159466866145648 0.7197635925230111 0.7173500953016996 0.7187459180046336 0.7177597770574218 0.7199183417159081 0.7198029223351619 0.7155808539102173 0.7175108161723583 
0.9774818335037162 0.7199197972201716 0.7191268894603484 0.7195620332339508 0.7190104313984615 0.7188843189824476 0.719725789941017 0.7179240844489686 0.719397140415797 0.7195823686674556 0.71623967844601 0.7198943575171783 0.716504851484622 0.7168062974238035 0.7198134932118903 0.718315256802123 0.718883664103939 0.7185731120903155 0.7199186953312605 0.7198428619425383 0.7170636779068734 0.7185201133136192 
0.9874561379272235 0.7199197972201716 0.7195370504739734 0.7196319163931439 0.7194475918616073 0.7194086294648009 0.7197980193811808 0.71893126118523 0.7196650871559099 0.7197120542281763 0.7173460058957858 0.7199037805385852 0.7180882377053612 0.7180462550261191 0.7198767225615308 0.7191949584877826 0.7194162977838864 0.7193615435775825 0.7199195071360489 0.7198907590927087 0.7184861235142018 0.7191866616434738 
0.9974304423507309 0.7199197972201716 0.7198543406504099 0.7198320232780061 0.7198392095138354 0.7198338000453749 0.7198766981965558 0.7197584080153533 0.7199147746313249 0.7198496685673048 0.7191579163802955 0.7199180690971041 0.7195635710448466 0.7195394098557056 0.7199090574555468 0.7198198277455738 0.7198298260664845 0.7198938005832649 0.7199197972201682 0.7199095741563588 0.719723421978925 0.7198894374352557 


==> figures/teaser/large.txt <==
diff_unsupervised: tensor([0.5301])
iou_base_plus: tensor([0.7085])
iou_small: tensor([0.7988])
mean_diff_dense: tensor([0.5470])
mean_iou_large: tensor([0.7552])
iou_tiny: tensor([0.7021])
iou_large: tensor([0.7994])
mean_iou_unsupervised: tensor([0.6705])
diff_large_tiny: tensor([0.5437])
iou_dense_prompt: tensor([0.7877])
unsupervised_iou: tensor([0.8209])
mean_diff_large_tiny: tensor([0.5905])
diff_dense: tensor([0.5533])
mean_iou_tiny: tensor([0.6597])
mean_iou_dense_prompt: tensor([0.8484])
mean_diff_unsupervised: tensor([0.5892])


==> figures/teaser/tiny.txt <==
diff_unsupervised: tensor([0.5943])
iou_base_plus: tensor([0.6555])
iou_small: tensor([0.5936])
mean_diff_dense: tensor([0.6020])
mean_iou_large: tensor([0.7549])
iou_tiny: tensor([0.5204])
iou_large: tensor([0.7426])
mean_iou_unsupervised: tensor([0.3328])
diff_large_tiny: tensor([0.5750])
iou_dense_prompt: tensor([0.7144])
unsupervised_iou: tensor([0.5848])
mean_diff_large_tiny: tensor([0.6483])
diff_dense: tensor([0.5856])
mean_iou_tiny: tensor([0.5090])
mean_iou_dense_prompt: tensor([0.6846])
mean_diff_unsupervised: tensor([0.7129])

